Symplectic Lie groups and nilmanifolds associated with acyclic quivers

We give combinatorial criteria for the existence of left-invariant symplectic forms on the positive and full path Lie groups of finite acyclic quivers. For the nilpotent positive path Lie groups, the criterion also determines whether their compact quotients admit symplectic forms and forces the nilpotency step to be at most three. For the completely solvable full path Lie groups, we give a direct combinatorial criterion and an equivalent recursive criterion. In the symplectic case, the recursive procedure is realized by successive Hamiltonian reductions ending at an abelian symplectic Lie group. We characterize the existence of Lagrangian normal subgroups for a given form in both families, with applications to Lagrangian torus fibrations of compact nilmanifolds. We also describe the cohomology rings of the compact symplectic nilmanifolds and determine all Lefschetz ranks.

==> symplectic_computations/computations/manuscript_examples.json <==
{
  "description": "Exact data for the computational examples of the manuscript dated 2026-10-16.",
  "conventions": {
    "coefficients": "rational strings",
    "path_order": "The path_basis list in each example.",
    "normal_form_indices": "nodes, active_families and D use zero-based program indices.",
    "ideal_basis": "Each listed vector is one column, expressed in path_basis order."
  },
  "examples": {
    "ex:twenty": {
      "label": "ex:twenty",
      "number": "4.14",
      "dimension": 20,
      "vertices": [
        "s",
        "u1",
        "u2",
        "v1",
        "v2",
        "t"
      ],
      "arrows": [
        [
          "a1",
          "s",
          "u1"
        ],
        [
          "c1",
          "v1",
          "t"
        ],
        [
          "a2",
          "s",
          "u2"
        ],
        [
          "c2",
          "v2",
          "t"
        ],
        [
          "b11",
          "u1",
          "v1"
        ],
        [
          "b12",
          "u1",
          "v1"
        ],
        [
          "b21",
          "u2",
          "v2"
        ],
        [
          "b22",
          "u2",
          "v2"
        ]
      ],
      "path_basis": [
        [
          "a1"
        ],
        [
          "c1"
        ],
        [
          "a2"
        ],
        [
          "c2"
        ],
        [
          "b11"
        ],
        [
          "b12"
        ],
        [
          "b21"
        ],
        [
          "b22"
        ],
        [
          "a1",
          "b11"
        ],
        [
          "a1",
          "b12"
        ],
        [
          "a2",
          "b21"
        ],
        [
          "a2",
          "b22"
        ],
        [
          "b11",
          "c1"
        ],
        [
          "b12",
          "c1"
        ],
        [
          "b21",
          "c2"
        ],
        [
          "b22",
          "c2"
        ],
        [
          "a1",
          "b11",
          "c1"
        ],
        [
          "a1",
          "b12",
          "c1"
        ],
        [
          "a2",
          "b21",
          "c2"
        ],
        [
          "a2",
          "b22",
          "c2"
        ]
      ],
      "boundary_order": [
        "a1",
        "c1",
        "a2",
        "c2"
      ],
      "structural_data": {
        "nodes": 4,
        "selected_arrows": [
          "a1",
          "c1",
          "a2",
          "c2"
        ],
        "leaves": [
          0,
          0,
          0,
          0
        ],
        "edges": [
          [
            0,
            1,
            2
          ],
          [
            2,
            3,
            2
          ]
        ],
        "squares": 0
      },
      "cases": [
        {
          "form": "omega_0",
          "omega_terms": [
            {
              "coefficient": "1",
              "first_path": [
                "a1"
              ],
              "second_path": [
                "c1"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a2"
              ],
              "second_path": [
                "c2"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a1",
                "b12"
              ],
              "second_path": [
                "b11",
                "c1"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "a1",
                "b11"
              ],
              "second_path": [
                "b12",
                "c1"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a2",
                "b22"
              ],
              "second_path": [
                "b21",
                "c2"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "a2",
                "b21"
              ],
              "second_path": [
                "b22",
                "c2"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "b12"
              ],
              "second_path": [
                "a1",
                "b11",
                "c1"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "b11"
              ],
              "second_path": [
                "a1",
                "b12",
                "c1"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "b22"
              ],
              "second_path": [
                "a2",
                "b21",
                "c2"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "b21"
              ],
              "second_path": [
                "a2",
                "b22",
                "c2"
              ]
            }
          ],
          "symplectic_determinant": "1",
          "inverse_form_graph": [
            [
              "a1",
              "c1"
            ],
            [
              "a2",
              "c2"
            ]
          ],
          "independent_vertex_covers": [
            [
              "a1",
              "a2"
            ],
            [
              "a1",
              "c2"
            ],
            [
              "a2",
              "c1"
            ],
            [
              "c1",
              "c2"
            ]
          ],
          "lagrangian_ideal_exists": true,
          "lagrangian_ideal_basis_columns": [
            [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "1",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "1",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "1",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "1",
              "0",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "1",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "1",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "1",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "1"
            ],
            [
              "-1",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "0",
              "-1",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0"
            ]
          ]
        },
        {
          "form": "omega_1",
          "omega_terms": [
            {
              "coefficient": "1",
              "first_path": [
                "a1"
              ],
              "second_path": [
                "c1"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a1"
              ],
              "second_path": [
                "a2"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "c1"
              ],
              "second_path": [
                "a2"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a1"
              ],
              "second_path": [
                "c2"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "c1"
              ],
              "second_path": [
                "c2"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a2"
              ],
              "second_path": [
                "c2"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a1",
                "b12"
              ],
              "second_path": [
                "b11",
                "c1"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "a1",
                "b11"
              ],
              "second_path": [
                "b12",
                "c1"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a2",
                "b22"
              ],
              "second_path": [
                "b21",
                "c2"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "a2",
                "b21"
              ],
              "second_path": [
                "b22",
                "c2"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "b12"
              ],
              "second_path": [
                "a1",
                "b11",
                "c1"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "b11"
              ],
              "second_path": [
                "a1",
                "b12",
                "c1"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "b22"
              ],
              "second_path": [
                "a2",
                "b21",
                "c2"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "b21"
              ],
              "second_path": [
                "a2",
                "b22",
                "c2"
              ]
            }
          ],
          "symplectic_determinant": "1",
          "inverse_form_graph": [
            [
              "a1",
              "c1"
            ],
            [
              "a1",
              "a2"
            ],
            [
              "a1",
              "c2"
            ],
            [
              "c1",
              "a2"
            ],
            [
              "c1",
              "c2"
            ],
            [
              "a2",
              "c2"
            ]
          ],
          "independent_vertex_covers": [],
          "lagrangian_ideal_exists": false
        }
      ]
    },
    "ex:triangularrank": {
      "label": "ex:triangularrank",
      "number": "6.9",
      "q": 7,
      "dimension": 28,
      "matrix_basis": [
        [
          1,
          1
        ],
        [
          1,
          2
        ],
        [
          1,
          3
        ],
        [
          1,
          4
        ],
        [
          1,
          5
        ],
        [
          1,
          6
        ],
        [
          1,
          7
        ],
        [
          2,
          2
        ],
        [
          2,
          3
        ],
        [
          2,
          4
        ],
        [
          2,
          5
        ],
        [
          2,
          6
        ],
        [
          2,
          7
        ],
        [
          3,
          3
        ],
        [
          3,
          4
        ],
        [
          3,
          5
        ],
        [
          3,
          6
        ],
        [
          3,
          7
        ],
        [
          4,
          4
        ],
        [
          4,
          5
        ],
        [
          4,
          6
        ],
        [
          4,
          7
        ],
        [
          5,
          5
        ],
        [
          5,
          6
        ],
        [
          5,
          7
        ],
        [
          6,
          6
        ],
        [
          6,
          7
        ],
        [
          7,
          7
        ]
      ],
      "omega_upper_entries": [
        [
          1,
          7,
          "-1"
        ],
        [
          1,
          8,
          "1"
        ],
        [
          2,
          13,
          "-1"
        ],
        [
          3,
          18,
          "-1"
        ],
        [
          4,
          22,
          "-1"
        ],
        [
          5,
          25,
          "-1"
        ],
        [
          6,
          27,
          "-1"
        ],
        [
          7,
          28,
          "-1"
        ],
        [
          8,
          12,
          "-1"
        ],
        [
          9,
          17,
          "-1"
        ],
        [
          10,
          21,
          "-1"
        ],
        [
          11,
          24,
          "-1"
        ],
        [
          12,
          26,
          "-1"
        ],
        [
          14,
          16,
          "-1"
        ],
        [
          14,
          19,
          "1"
        ],
        [
          15,
          20,
          "-1"
        ],
        [
          16,
          23,
          "-1"
        ]
      ],
      "entry_index_base": 1,
      "determinant": "1",
      "rank": 28,
      "directed_path_cases": [
        {
          "q": 3,
          "a_Q": 2,
          "downward_closed_set": [
            1,
            2
          ],
          "arrow_weights": [
            2,
            2
          ],
          "sigma": 3,
          "lagrangian_dimension": 3,
          "Delta_q": 0
        },
        {
          "q": 4,
          "a_Q": 4,
          "downward_closed_set": [
            1,
            2
          ],
          "arrow_weights": [
            3,
            4,
            3
          ],
          "sigma": 5,
          "lagrangian_dimension": 5,
          "Delta_q": 0
        },
        {
          "q": 7,
          "a_Q": 12,
          "downward_closed_set": [
            1,
            2,
            3,
            4
          ],
          "arrow_weights": [
            6,
            10,
            12,
            12,
            10,
            6
          ],
          "sigma": 13,
          "lagrangian_dimension": 14,
          "Delta_q": 1
        },
        {
          "q": 8,
          "a_Q": 16,
          "downward_closed_set": [
            1,
            2,
            3,
            4
          ],
          "arrow_weights": [
            7,
            12,
            15,
            16,
            15,
            12,
            7
          ],
          "sigma": 17,
          "lagrangian_dimension": 18,
          "Delta_q": 1
        },
        {
          "q": 11,
          "a_Q": 30,
          "downward_closed_set": [
            1,
            2,
            3,
            4,
            5,
            6
          ],
          "arrow_weights": [
            10,
            18,
            24,
            28,
            30,
            30,
            28,
            24,
            18,
            10
          ],
          "sigma": 31,
          "lagrangian_dimension": 33,
          "Delta_q": 2
        },
        {
          "q": 12,
          "a_Q": 36,
          "downward_closed_set": [
            1,
            2,
            3,
            4,
            5,
            6
          ],
          "arrow_weights": [
            11,
            20,
            27,
            32,
            35,
            36,
            35,
            32,
            27,
            20,
            11
          ],
          "sigma": 37,
          "lagrangian_dimension": 39,
          "Delta_q": 2
        }
      ]
    },
    "ex:lefschetzvariation": {
      "label": "ex:lefschetzvariation",
      "number": "7.10",
      "vertices": [
        "s",
        "u",
        "v",
        "t",
        "w"
      ],
      "arrows": [
        [
          "a",
          "s",
          "u"
        ],
        [
          "b1",
          "u",
          "v"
        ],
        [
          "b2",
          "u",
          "v"
        ],
        [
          "c",
          "v",
          "t"
        ],
        [
          "f",
          "u",
          "w"
        ]
      ],
      "path_basis": [
        [
          "a"
        ],
        [
          "b1"
        ],
        [
          "b2"
        ],
        [
          "c"
        ],
        [
          "f"
        ],
        [
          "a",
          "b1"
        ],
        [
          "a",
          "b2"
        ],
        [
          "a",
          "f"
        ],
        [
          "b1",
          "c"
        ],
        [
          "b2",
          "c"
        ],
        [
          "a",
          "b1",
          "c"
        ],
        [
          "a",
          "b2",
          "c"
        ]
      ],
      "dimension": 12,
      "rank_verification": "The 10 printed ranks are checked directly in the Chevalley--Eilenberg complex; the other ranks are obtained from Theorem 7.8.",
      "cases": [
        {
          "form": "omega_0",
          "omega_terms": [
            {
              "coefficient": "-1",
              "first_path": [
                "c"
              ],
              "second_path": [
                "f"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a"
              ],
              "second_path": [
                "a",
                "f"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a",
                "b2"
              ],
              "second_path": [
                "b1",
                "c"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "a",
                "b1"
              ],
              "second_path": [
                "b2",
                "c"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "b2"
              ],
              "second_path": [
                "a",
                "b1",
                "c"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "b1"
              ],
              "second_path": [
                "a",
                "b2",
                "c"
              ]
            }
          ],
          "symplectic_determinant": "1",
          "normal_form_data": {
            "nodes": 2,
            "regular_leaves": [
              0,
              0
            ],
            "active_families": [
              [
                0,
                1,
                2
              ]
            ],
            "D": [
              0
            ],
            "beta": [
              [
                "0",
                "1"
              ],
              [
                "-1",
                "0"
              ]
            ]
          },
          "manuscript_degrees": [
            0,
            1,
            2,
            3,
            4
          ],
          "manuscript_ranks": [
            1,
            2,
            9,
            30,
            75
          ],
          "R_k_u": {
            "0:0": 1,
            "0:1": 1,
            "0:2": 1,
            "0:3": 1,
            "0:4": 1,
            "0:5": 1,
            "0:6": 1,
            "1:0": 5,
            "1:1": 5,
            "1:2": 5,
            "1:3": 5,
            "1:4": 5,
            "1:5": 2,
            "2:0": 20,
            "2:1": 20,
            "2:2": 20,
            "2:3": 19,
            "2:4": 9,
            "2:5": 1,
            "3:0": 53,
            "3:1": 53,
            "3:2": 51,
            "3:3": 30,
            "3:4": 5,
            "4:0": 107,
            "4:1": 104,
            "4:2": 75,
            "4:3": 19,
            "4:4": 1,
            "5:0": 162,
            "5:1": 134,
            "5:2": 51,
            "5:3": 5,
            "6:0": 184,
            "6:1": 104,
            "6:2": 20,
            "6:3": 1,
            "7:0": 162,
            "7:1": 53,
            "7:2": 5,
            "8:0": 107,
            "8:1": 20,
            "8:2": 1,
            "9:0": 53,
            "9:1": 5,
            "10:0": 20,
            "10:1": 1,
            "11:0": 5,
            "12:0": 1
          },
          "strings": [
            [
              0,
              7,
              1
            ],
            [
              1,
              5,
              3
            ],
            [
              1,
              6,
              2
            ],
            [
              2,
              3,
              1
            ],
            [
              2,
              4,
              10
            ],
            [
              2,
              5,
              8
            ],
            [
              3,
              2,
              2
            ],
            [
              3,
              3,
              21
            ],
            [
              3,
              4,
              22
            ],
            [
              3,
              5,
              3
            ],
            [
              4,
              1,
              3
            ],
            [
              4,
              2,
              28
            ],
            [
              4,
              3,
              46
            ],
            [
              4,
              4,
              10
            ],
            [
              5,
              1,
              26
            ],
            [
              5,
              2,
              62
            ],
            [
              5,
              3,
              21
            ],
            [
              6,
              1,
              51
            ],
            [
              6,
              2,
              28
            ],
            [
              6,
              3,
              1
            ],
            [
              7,
              1,
              26
            ],
            [
              7,
              2,
              2
            ],
            [
              8,
              1,
              3
            ]
          ]
        },
        {
          "form": "omega_1",
          "omega_terms": [
            {
              "coefficient": "-1",
              "first_path": [
                "c"
              ],
              "second_path": [
                "f"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a"
              ],
              "second_path": [
                "a",
                "f"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "f"
              ],
              "second_path": [
                "a",
                "f"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "a",
                "b2"
              ],
              "second_path": [
                "b1",
                "c"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "a",
                "b1"
              ],
              "second_path": [
                "b2",
                "c"
              ]
            },
            {
              "coefficient": "-1",
              "first_path": [
                "b2"
              ],
              "second_path": [
                "a",
                "b1",
                "c"
              ]
            },
            {
              "coefficient": "1",
              "first_path": [
                "b1"
              ],
              "second_path": [
                "a",
                "b2",
                "c"
              ]
            }
          ],
          "symplectic_determinant": "1",
          "normal_form_data": {
            "nodes": 2,
            "regular_leaves": [
              1,
              0
            ],
            "active_families": [
              [
                0,
                1,
                2
              ]
            ],
            "D": [],
            "beta": [
              [
                "0",
                "1"
              ],
              [
                "-1",
                "0"
              ]
            ]
          },
          "manuscript_degrees": [
            0,
            1,
            2,
            3,
            4
          ],
          "manuscript_ranks": [
            1,
            2,
            9,
            32,
            79
          ],
          "R_k_u": {
            "0:0": 1,
            "0:1": 1,
            "0:2": 1,
            "0:3": 1,
            "0:4": 1,
            "0:5": 1,
            "0:6": 1,
            "1:0": 5,
            "1:1": 5,
            "1:2": 5,
            "1:3": 5,
            "1:4": 5,
            "1:5": 2,
            "2:0": 20,
            "2:1": 20,
            "2:2": 20,
            "2:3": 20,
            "2:4": 9,
            "2:5": 1,
            "3:0": 53,
            "3:1": 53,
            "3:2": 53,
            "3:3": 32,
            "3:4": 5,
            "4:0": 107,
            "4:1": 107,
            "4:2": 79,
            "4:3": 20,
            "4:4": 1,
            "5:0": 162,
            "5:1": 140,
            "5:2": 53,
            "5:3": 5,
            "6:0": 184,
            "6:1": 107,
            "6:2": 20,
            "6:3": 1,
            "7:0": 162,
            "7:1": 53,
            "7:2": 5,
            "8:0": 107,
            "8:1": 20,
            "8:2": 1,
            "9:0": 53,
            "9:1": 5,
            "10:0": 20,
            "10:1": 1,
            "11:0": 5,
            "12:0": 1
          },
          "strings": [
            [
              0,
              7,
              1
            ],
            [
              1,
              5,
              3
            ],
            [
              1,
              6,
              2
            ],
            [
              2,
              4,
              11
            ],
            [
              2,
              5,
              8
            ],
            [
              3,
              3,
              21
            ],
            [
              3,
              4,
              24
            ],
            [
              3,
              5,
              3
            ],
            [
              4,
              2,
              28
            ],
            [
              4,
              3,
              48
            ],
            [
              4,
              4,
              11
            ],
            [
              5,
              1,
              22
            ],
            [
              5,
              2,
              66
            ],
            [
              5,
              3,
              21
            ],
            [
              6,
              1,
              49
            ],
            [
              6,
              2,
              28
            ],
            [
              7,
              1,
              22
            ]
          ]
        }
      ]
    },
    "prop:secondlefschetz": {
      "label": "prop:secondlefschetz",
      "number": "7.11",
      "nodes": 4,
      "active_families": [
        [
          0,
          1,
          2
        ]
      ],
      "cases": [
        {
          "beta": [
            [
              "0",
              "1",
              "0",
              "0"
            ],
            [
              "-1",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "1"
            ],
            [
              "0",
              "0",
              "-1",
              "0"
            ]
          ],
          "inverse_beta": [
            [
              "0",
              "-1",
              "0",
              "0"
            ],
            [
              "1",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "-1"
            ],
            [
              "0",
              "0",
              "1",
              "0"
            ]
          ],
          "H2_rank": 11
        },
        {
          "beta": [
            [
              "0",
              "0",
              "1",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "1"
            ],
            [
              "-1",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "-1",
              "0",
              "0"
            ]
          ],
          "inverse_beta": [
            [
              "0",
              "0",
              "-1",
              "0"
            ],
            [
              "0",
              "0",
              "0",
              "-1"
            ],
            [
              "1",
              "0",
              "0",
              "0"
            ],
            [
              "0",
              "1",
              "0",
              "0"
            ]
          ],
          "H2_rank": 7
        }
      ],
      "single_active_family_r2": {
        "dimension": 10,
        "betti": [
          1,
          4,
          13,
          28,
          46,
          56,
          46,
          28,
          13,
          4,
          1
        ],
        "ranks_L_5_minus_k": [
          1,
          2,
          6,
          20,
          41,
          56
        ]
      }
    }
  }
}


==> symplectic_computations/computations/requirements.txt <==
sympy==1.14.0


==> symplectic_computations/computations/square_appendix_tables.json <==
{
  "description": "Tables transcribed from the current Appendix A; all indices start at 1.",
  "index_base": 1,
  "representatives": {
    "1": [
      [
        [
          [
            1
          ],
          "1"
        ]
      ],
      [
        [
          [
            2
          ],
          "1"
        ]
      ],
      [
        [
          [
            3
          ],
          "1"
        ]
      ],
      [
        [
          [
            4
          ],
          "1"
        ]
      ]
    ],
    "2": [
      [
        [
          [
            1,
            2
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            5
          ],
          "1"
        ],
        [
          [
            1,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            6
          ],
          "1"
        ],
        [
          [
            1,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            5
          ],
          "1"
        ],
        [
          [
            3,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            7
          ],
          "1"
        ],
        [
          [
            3,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            8
          ],
          "1"
        ]
      ]
    ],
    "3": [
      [
        [
          [
            1,
            2,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            7
          ],
          "1"
        ],
        [
          [
            1,
            3,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            5,
            6
          ],
          "1"
        ],
        [
          [
            1,
            6,
            7
          ],
          "-1"
        ],
        [
          [
            1,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            6,
            7
          ],
          "1"
        ],
        [
          [
            2,
            5,
            8
          ],
          "-1"
        ],
        [
          [
            1,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            5,
            7
          ],
          "1"
        ],
        [
          [
            3,
            6,
            7
          ],
          "1"
        ],
        [
          [
            3,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            6,
            7
          ],
          "1"
        ],
        [
          [
            4,
            5,
            8
          ],
          "1"
        ],
        [
          [
            3,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            6,
            8
          ],
          "1"
        ]
      ]
    ],
    "4": [
      [
        [
          [
            1,
            2,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            5,
            7
          ],
          "1"
        ],
        [
          [
            1,
            3,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            6,
            7
          ],
          "1"
        ],
        [
          [
            1,
            3,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            6,
            7
          ],
          "1"
        ],
        [
          [
            1,
            3,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            3,
            6,
            8
          ],
          "1"
        ],
        [
          [
            1,
            4,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            3,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            5,
            8
          ],
          "1"
        ],
        [
          [
            1,
            4,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            7,
            8
          ],
          "1"
        ]
      ]
    ]
  },
  "low_degree_products": {
    "1:1|1:2": [
      [
        1,
        "1"
      ]
    ],
    "1:3|1:4": [
      [
        8,
        "1"
      ]
    ],
    "1:1|2:4": [
      [
        1,
        "1"
      ]
    ],
    "1:1|2:5": [
      [
        2,
        "1"
      ]
    ],
    "1:1|2:6": [
      [
        3,
        "1"
      ]
    ],
    "1:1|2:7": [
      [
        4,
        "1"
      ]
    ],
    "1:1|2:9": [
      [
        5,
        "1"
      ]
    ],
    "1:1|2:10": [
      [
        7,
        "1"
      ]
    ],
    "1:1|2:11": [
      [
        6,
        "2"
      ]
    ],
    "1:1|2:12": [
      [
        8,
        "1"
      ]
    ],
    "1:1|2:13": [
      [
        9,
        "1"
      ]
    ],
    "1:1|2:14": [
      [
        10,
        "1"
      ]
    ],
    "1:2|2:2": [
      [
        1,
        "-1"
      ]
    ],
    "1:2|2:3": [
      [
        2,
        "-1"
      ]
    ],
    "1:2|2:4": [
      [
        3,
        "-1"
      ]
    ],
    "1:2|2:5": [
      [
        4,
        "-1"
      ]
    ],
    "1:2|2:9": [
      [
        7,
        "1"
      ]
    ],
    "1:2|2:10": [
      [
        12,
        "1"
      ]
    ],
    "1:2|2:11": [
      [
        9,
        "1"
      ]
    ],
    "1:2|2:12": [
      [
        10,
        "1"
      ]
    ],
    "1:2|2:13": [
      [
        13,
        "2"
      ]
    ],
    "1:2|2:14": [
      [
        14,
        "1"
      ]
    ],
    "1:3|2:2": [
      [
        5,
        "-1"
      ]
    ],
    "1:3|2:3": [
      [
        6,
        "-1"
      ]
    ],
    "1:3|2:4": [
      [
        7,
        "-2"
      ]
    ],
    "1:3|2:5": [
      [
        9,
        "-1"
      ]
    ],
    "1:3|2:6": [
      [
        12,
        "-1"
      ]
    ],
    "1:3|2:7": [
      [
        13,
        "-1"
      ]
    ],
    "1:3|2:11": [
      [
        18,
        "1"
      ]
    ],
    "1:3|2:12": [
      [
        19,
        "1"
      ]
    ],
    "1:3|2:13": [
      [
        20,
        "1"
      ]
    ],
    "1:3|2:14": [
      [
        21,
        "1"
      ]
    ],
    "1:4|2:2": [
      [
        6,
        "-1"
      ]
    ],
    "1:4|2:3": [
      [
        8,
        "-1"
      ]
    ],
    "1:4|2:4": [
      [
        9,
        "-1"
      ]
    ],
    "1:4|2:5": [
      [
        10,
        "-2"
      ]
    ],
    "1:4|2:6": [
      [
        13,
        "-1"
      ]
    ],
    "1:4|2:7": [
      [
        14,
        "-1"
      ]
    ],
    "1:4|2:9": [
      [
        18,
        "-1"
      ]
    ],
    "1:4|2:10": [
      [
        20,
        "-1"
      ]
    ],
    "1:4|2:11": [
      [
        19,
        "-1"
      ]
    ],
    "1:4|2:13": [
      [
        21,
        "-1"
      ]
    ],
    "1:1|3:15": [
      [
        1,
        "1"
      ]
    ],
    "1:1|3:16": [
      [
        3,
        "-1"
      ],
      [
        4,
        "1"
      ]
    ],
    "1:1|3:17": [
      [
        6,
        "1"
      ]
    ],
    "1:1|3:22": [
      [
        8,
        "1"
      ]
    ],
    "1:1|3:23": [
      [
        9,
        "1"
      ],
      [
        11,
        "1"
      ]
    ],
    "1:1|3:24": [
      [
        12,
        "1"
      ],
      [
        13,
        "1"
      ]
    ],
    "1:1|3:25": [
      [
        14,
        "1"
      ]
    ],
    "1:2|3:11": [
      [
        1,
        "-1"
      ]
    ],
    "1:2|3:15": [
      [
        3,
        "-1"
      ],
      [
        4,
        "1"
      ]
    ],
    "1:2|3:16": [
      [
        6,
        "1"
      ]
    ],
    "1:2|3:22": [
      [
        15,
        "1"
      ]
    ],
    "1:2|3:23": [
      [
        16,
        "2"
      ],
      [
        17,
        "1"
      ]
    ],
    "1:2|3:24": [
      [
        18,
        "2"
      ],
      [
        20,
        "1"
      ]
    ],
    "1:2|3:25": [
      [
        21,
        "1"
      ]
    ],
    "1:3|3:11": [
      [
        7,
        "-1"
      ]
    ],
    "1:3|3:15": [
      [
        9,
        "2"
      ],
      [
        11,
        "-1"
      ]
    ],
    "1:3|3:16": [
      [
        16,
        "1"
      ],
      [
        17,
        "-1"
      ]
    ],
    "1:3|3:17": [
      [
        19,
        "-1"
      ]
    ],
    "1:3|3:23": [
      [
        24,
        "1"
      ]
    ],
    "1:3|3:24": [
      [
        25,
        "1"
      ],
      [
        26,
        "1"
      ]
    ],
    "1:3|3:25": [
      [
        27,
        "1"
      ]
    ],
    "1:4|3:11": [
      [
        10,
        "-1"
      ]
    ],
    "1:4|3:15": [
      [
        12,
        "-2"
      ],
      [
        13,
        "1"
      ]
    ],
    "1:4|3:16": [
      [
        18,
        "-1"
      ],
      [
        20,
        "1"
      ]
    ],
    "1:4|3:17": [
      [
        22,
        "-1"
      ]
    ],
    "1:4|3:22": [
      [
        24,
        "-1"
      ]
    ],
    "1:4|3:23": [
      [
        25,
        "-1"
      ],
      [
        26,
        "-1"
      ]
    ],
    "1:4|3:24": [
      [
        27,
        "-1"
      ]
    ],
    "2:2|2:5": [
      [
        1,
        "-1"
      ]
    ],
    "2:2|2:6": [
      [
        2,
        "-1"
      ]
    ],
    "2:2|2:7": [
      [
        3,
        "-1"
      ]
    ],
    "2:2|2:10": [
      [
        8,
        "-1"
      ]
    ],
    "2:2|2:11": [
      [
        7,
        "-1"
      ]
    ],
    "2:2|2:12": [
      [
        10,
        "-1"
      ]
    ],
    "2:2|2:13": [
      [
        11,
        "-1"
      ]
    ],
    "2:2|2:14": [
      [
        12,
        "-1"
      ]
    ],
    "2:3|2:4": [
      [
        1,
        "1"
      ]
    ],
    "2:3|2:6": [
      [
        4,
        "-1"
      ]
    ],
    "2:3|2:7": [
      [
        5,
        "-1"
      ]
    ],
    "2:3|2:9": [
      [
        7,
        "1"
      ]
    ],
    "2:3|2:10": [
      [
        9,
        "-1"
      ]
    ],
    "2:3|2:11": [
      [
        10,
        "1"
      ]
    ],
    "2:3|2:13": [
      [
        13,
        "-1"
      ]
    ],
    "2:3|2:14": [
      [
        14,
        "-1"
      ]
    ],
    "2:4|2:4": [
      [
        2,
        "2"
      ]
    ],
    "2:4|2:5": [
      [
        3,
        "1"
      ],
      [
        4,
        "1"
      ]
    ],
    "2:4|2:7": [
      [
        6,
        "-1"
      ]
    ],
    "2:4|2:9": [
      [
        8,
        "1"
      ]
    ],
    "2:4|2:10": [
      [
        15,
        "-1"
      ]
    ],
    "2:4|2:11": [
      [
        9,
        "2"
      ]
    ],
    "2:4|2:12": [
      [
        12,
        "-1"
      ],
      [
        13,
        "1"
      ]
    ],
    "2:4|2:13": [
      [
        16,
        "-2"
      ]
    ],
    "2:4|2:14": [
      [
        20,
        "-1"
      ]
    ],
    "2:5|2:5": [
      [
        5,
        "2"
      ]
    ],
    "2:5|2:6": [
      [
        6,
        "1"
      ]
    ],
    "2:5|2:9": [
      [
        9,
        "-1"
      ],
      [
        11,
        "1"
      ]
    ],
    "2:5|2:10": [
      [
        17,
        "-1"
      ]
    ],
    "2:5|2:11": [
      [
        12,
        "2"
      ]
    ],
    "2:5|2:12": [
      [
        14,
        "1"
      ]
    ],
    "2:5|2:13": [
      [
        18,
        "-2"
      ]
    ],
    "2:5|2:14": [
      [
        21,
        "-1"
      ]
    ],
    "2:6|2:9": [
      [
        15,
        "1"
      ]
    ],
    "2:6|2:11": [
      [
        16,
        "1"
      ],
      [
        17,
        "1"
      ]
    ],
    "2:6|2:12": [
      [
        18,
        "1"
      ]
    ],
    "2:6|2:13": [
      [
        19,
        "-1"
      ]
    ],
    "2:6|2:14": [
      [
        22,
        "-1"
      ]
    ],
    "2:7|2:9": [
      [
        16,
        "1"
      ]
    ],
    "2:7|2:10": [
      [
        19,
        "1"
      ]
    ],
    "2:7|2:11": [
      [
        18,
        "1"
      ],
      [
        20,
        "1"
      ]
    ],
    "2:7|2:12": [
      [
        21,
        "1"
      ]
    ],
    "2:7|2:13": [
      [
        22,
        "1"
      ]
    ],
    "2:9|2:12": [
      [
        23,
        "-1"
      ]
    ],
    "2:9|2:13": [
      [
        24,
        "-1"
      ]
    ],
    "2:9|2:14": [
      [
        25,
        "-1"
      ]
    ],
    "2:10|2:11": [
      [
        24,
        "1"
      ]
    ],
    "2:10|2:12": [
      [
        26,
        "1"
      ]
    ],
    "2:10|2:14": [
      [
        28,
        "-1"
      ]
    ],
    "2:11|2:11": [
      [
        23,
        "2"
      ]
    ],
    "2:11|2:13": [
      [
        25,
        "1"
      ],
      [
        26,
        "-1"
      ]
    ],
    "2:11|2:14": [
      [
        27,
        "-1"
      ]
    ],
    "2:12|2:13": [
      [
        27,
        "1"
      ]
    ],
    "2:13|2:13": [
      [
        28,
        "2"
      ]
    ]
  },
  "G_upper": {
    "1:28": "1",
    "2:27": "-1",
    "3:26": "1",
    "4:25": "1",
    "5:24": "-1",
    "6:23": "1",
    "7:22": "-1",
    "8:21": "1",
    "9:20": "-1",
    "10:19": "1",
    "11:18": "-1",
    "12:17": "1",
    "13:16": "1",
    "14:15": "-1"
  },
  "T_j_less_than_k": {
    "1:22:25": "-1",
    "1:23:24": "3",
    "2:12:25": "-1",
    "2:13:24": "1",
    "2:14:23": "-1",
    "2:16:21": "-1",
    "2:17:19": "-1",
    "3:12:24": "1",
    "3:13:23": "-1",
    "3:14:22": "1",
    "3:16:20": "1",
    "3:17:18": "1",
    "4:7:25": "1",
    "4:9:24": "-2",
    "4:10:23": "1",
    "4:15:21": "-2",
    "4:16:19": "-2",
    "5:7:24": "-1",
    "5:9:23": "2",
    "5:10:22": "-1",
    "5:15:20": "2",
    "5:16:18": "2",
    "6:5:25": "-1",
    "6:6:24": "1",
    "6:8:23": "-1",
    "6:11:21": "1",
    "6:15:19": "-1",
    "7:5:24": "1",
    "7:6:23": "-1",
    "7:8:22": "1",
    "7:11:20": "-1",
    "7:15:18": "1",
    "8:11:17": "1",
    "8:15:16": "3",
    "9:3:25": "-1",
    "9:4:24": "1",
    "9:8:17": "-1",
    "9:10:16": "-1",
    "9:14:15": "-1",
    "10:1:25": "1",
    "10:2:24": "-1",
    "10:8:16": "-1",
    "10:10:15": "-1",
    "10:11:14": "-1",
    "11:3:24": "2",
    "11:4:23": "-2",
    "11:6:17": "1",
    "11:9:16": "2",
    "11:13:15": "1",
    "12:3:23": "-1",
    "12:4:22": "1",
    "12:5:17": "-1",
    "12:7:16": "-1",
    "12:12:15": "-1",
    "13:1:24": "-2",
    "13:2:23": "2",
    "13:6:16": "1",
    "13:9:15": "2",
    "13:11:13": "1",
    "14:1:23": "1",
    "14:2:22": "-1",
    "14:5:16": "-1",
    "14:7:15": "-1",
    "14:11:12": "-1"
  }
}


==> symplectic_computations/computations/square_cohomology_ring.json <==
{
  "description": "Full rational cohomology ring of the K_2,2 graph Lie algebra. H0 is the unit. Unlisted positive-degree products are zero. Recover reversed products by graded commutativity.",
  "path_basis": [
    [
      "a1"
    ],
    [
      "a2"
    ],
    [
      "b1"
    ],
    [
      "b2"
    ],
    [
      "a1",
      "b1"
    ],
    [
      "a1",
      "b2"
    ],
    [
      "a2",
      "b1"
    ],
    [
      "a2",
      "b2"
    ]
  ],
  "differential": {
    "0": [],
    "1": [],
    "2": [],
    "3": [],
    "4": [
      [
        [
          0,
          2
        ],
        "-1"
      ]
    ],
    "5": [
      [
        [
          0,
          3
        ],
        "-1"
      ]
    ],
    "6": [
      [
        [
          1,
          2
        ],
        "-1"
      ]
    ],
    "7": [
      [
        [
          1,
          3
        ],
        "-1"
      ]
    ]
  },
  "betti": [
    1,
    4,
    14,
    25,
    28,
    25,
    14,
    4,
    1
  ],
  "representatives": {
    "0": [
      [
        [
          [],
          "1"
        ]
      ]
    ],
    "1": [
      [
        [
          [
            0
          ],
          "1"
        ]
      ],
      [
        [
          [
            1
          ],
          "1"
        ]
      ],
      [
        [
          [
            2
          ],
          "1"
        ]
      ],
      [
        [
          [
            3
          ],
          "1"
        ]
      ]
    ],
    "2": [
      [
        [
          [
            0,
            1
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            4
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4
          ],
          "1"
        ],
        [
          [
            0,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            5
          ],
          "1"
        ],
        [
          [
            0,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4
          ],
          "1"
        ],
        [
          [
            2,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            6
          ],
          "1"
        ],
        [
          [
            2,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            7
          ],
          "1"
        ]
      ]
    ],
    "3": [
      [
        [
          [
            0,
            1,
            4
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            4
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            6
          ],
          "1"
        ],
        [
          [
            0,
            2,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            4,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            5
          ],
          "1"
        ],
        [
          [
            0,
            5,
            6
          ],
          "-1"
        ],
        [
          [
            0,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            5,
            6
          ],
          "1"
        ],
        [
          [
            1,
            4,
            7
          ],
          "-1"
        ],
        [
          [
            0,
            6,
            7
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            6
          ],
          "1"
        ],
        [
          [
            2,
            5,
            6
          ],
          "1"
        ],
        [
          [
            2,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            5,
            6
          ],
          "1"
        ],
        [
          [
            3,
            4,
            7
          ],
          "1"
        ],
        [
          [
            2,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            5,
            7
          ],
          "1"
        ]
      ]
    ],
    "4": [
      [
        [
          [
            0,
            1,
            4,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            4,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            4,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            4,
            6
          ],
          "1"
        ],
        [
          [
            0,
            2,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            5,
            6
          ],
          "1"
        ],
        [
          [
            0,
            2,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            6
          ],
          "1"
        ],
        [
          [
            0,
            2,
            6,
            7
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            7
          ],
          "1"
        ],
        [
          [
            0,
            3,
            6,
            7
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            7
          ],
          "1"
        ],
        [
          [
            0,
            3,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            6,
            7
          ],
          "1"
        ]
      ]
    ],
    "5": [
      [
        [
          [
            0,
            1,
            2,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            2,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            2,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            4,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            4,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            4,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            3,
            4,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            3,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            3,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            4,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            4,
            5,
            6
          ],
          "1"
        ],
        [
          [
            0,
            2,
            4,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            3,
            4,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            4,
            5,
            6
          ],
          "1"
        ],
        [
          [
            0,
            2,
            4,
            6,
            7
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            4,
            5,
            7
          ],
          "1"
        ],
        [
          [
            0,
            3,
            4,
            6,
            7
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            4,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            5,
            7
          ],
          "1"
        ],
        [
          [
            0,
            3,
            5,
            6,
            7
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            6,
            7
          ],
          "1"
        ],
        [
          [
            1,
            2,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            6,
            7
          ],
          "1"
        ]
      ]
    ],
    "6": [
      [
        [
          [
            0,
            1,
            2,
            4,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            2,
            4,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            2,
            4,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            2,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            3,
            4,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            3,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            4,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            3,
            4,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            3,
            4,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            3,
            4,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            3,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            4,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            5,
            6,
            7
          ],
          "1"
        ]
      ]
    ],
    "7": [
      [
        [
          [
            0,
            1,
            2,
            4,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            1,
            3,
            4,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            0,
            2,
            3,
            4,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            4,
            5,
            6,
            7
          ],
          "1"
        ]
      ]
    ],
    "8": [
      [
        [
          [
            0,
            1,
            2,
            3,
            4,
            5,
            6,
            7
          ],
          "1"
        ]
      ]
    ]
  },
  "products": {
    "1:0|1:1": [
      [
        0,
        "1"
      ]
    ],
    "1:2|1:3": [
      [
        7,
        "1"
      ]
    ],
    "1:0|2:3": [
      [
        0,
        "1"
      ]
    ],
    "1:0|2:4": [
      [
        1,
        "1"
      ]
    ],
    "1:0|2:5": [
      [
        2,
        "1"
      ]
    ],
    "1:0|2:6": [
      [
        3,
        "1"
      ]
    ],
    "1:0|2:8": [
      [
        4,
        "1"
      ]
    ],
    "1:0|2:9": [
      [
        6,
        "1"
      ]
    ],
    "1:0|2:10": [
      [
        5,
        "2"
      ]
    ],
    "1:0|2:11": [
      [
        7,
        "1"
      ]
    ],
    "1:0|2:12": [
      [
        8,
        "1"
      ]
    ],
    "1:0|2:13": [
      [
        9,
        "1"
      ]
    ],
    "1:1|2:1": [
      [
        0,
        "-1"
      ]
    ],
    "1:1|2:2": [
      [
        1,
        "-1"
      ]
    ],
    "1:1|2:3": [
      [
        2,
        "-1"
      ]
    ],
    "1:1|2:4": [
      [
        3,
        "-1"
      ]
    ],
    "1:1|2:8": [
      [
        6,
        "1"
      ]
    ],
    "1:1|2:9": [
      [
        11,
        "1"
      ]
    ],
    "1:1|2:10": [
      [
        8,
        "1"
      ]
    ],
    "1:1|2:11": [
      [
        9,
        "1"
      ]
    ],
    "1:1|2:12": [
      [
        12,
        "2"
      ]
    ],
    "1:1|2:13": [
      [
        13,
        "1"
      ]
    ],
    "1:2|2:1": [
      [
        4,
        "-1"
      ]
    ],
    "1:2|2:2": [
      [
        5,
        "-1"
      ]
    ],
    "1:2|2:3": [
      [
        6,
        "-2"
      ]
    ],
    "1:2|2:4": [
      [
        8,
        "-1"
      ]
    ],
    "1:2|2:5": [
      [
        11,
        "-1"
      ]
    ],
    "1:2|2:6": [
      [
        12,
        "-1"
      ]
    ],
    "1:2|2:10": [
      [
        17,
        "1"
      ]
    ],
    "1:2|2:11": [
      [
        18,
        "1"
      ]
    ],
    "1:2|2:12": [
      [
        19,
        "1"
      ]
    ],
    "1:2|2:13": [
      [
        20,
        "1"
      ]
    ],
    "1:3|2:1": [
      [
        5,
        "-1"
      ]
    ],
    "1:3|2:2": [
      [
        7,
        "-1"
      ]
    ],
    "1:3|2:3": [
      [
        8,
        "-1"
      ]
    ],
    "1:3|2:4": [
      [
        9,
        "-2"
      ]
    ],
    "1:3|2:5": [
      [
        12,
        "-1"
      ]
    ],
    "1:3|2:6": [
      [
        13,
        "-1"
      ]
    ],
    "1:3|2:8": [
      [
        17,
        "-1"
      ]
    ],
    "1:3|2:9": [
      [
        19,
        "-1"
      ]
    ],
    "1:3|2:10": [
      [
        18,
        "-1"
      ]
    ],
    "1:3|2:12": [
      [
        20,
        "-1"
      ]
    ],
    "1:0|3:14": [
      [
        0,
        "1"
      ]
    ],
    "1:0|3:15": [
      [
        2,
        "-1"
      ],
      [
        3,
        "1"
      ]
    ],
    "1:0|3:16": [
      [
        5,
        "1"
      ]
    ],
    "1:0|3:21": [
      [
        7,
        "1"
      ]
    ],
    "1:0|3:22": [
      [
        8,
        "1"
      ],
      [
        10,
        "1"
      ]
    ],
    "1:0|3:23": [
      [
        11,
        "1"
      ],
      [
        12,
        "1"
      ]
    ],
    "1:0|3:24": [
      [
        13,
        "1"
      ]
    ],
    "1:1|3:10": [
      [
        0,
        "-1"
      ]
    ],
    "1:1|3:14": [
      [
        2,
        "-1"
      ],
      [
        3,
        "1"
      ]
    ],
    "1:1|3:15": [
      [
        5,
        "1"
      ]
    ],
    "1:1|3:21": [
      [
        14,
        "1"
      ]
    ],
    "1:1|3:22": [
      [
        15,
        "2"
      ],
      [
        16,
        "1"
      ]
    ],
    "1:1|3:23": [
      [
        17,
        "2"
      ],
      [
        19,
        "1"
      ]
    ],
    "1:1|3:24": [
      [
        20,
        "1"
      ]
    ],
    "1:2|3:10": [
      [
        6,
        "-1"
      ]
    ],
    "1:2|3:14": [
      [
        8,
        "2"
      ],
      [
        10,
        "-1"
      ]
    ],
    "1:2|3:15": [
      [
        15,
        "1"
      ],
      [
        16,
        "-1"
      ]
    ],
    "1:2|3:16": [
      [
        18,
        "-1"
      ]
    ],
    "1:2|3:22": [
      [
        23,
        "1"
      ]
    ],
    "1:2|3:23": [
      [
        24,
        "1"
      ],
      [
        25,
        "1"
      ]
    ],
    "1:2|3:24": [
      [
        26,
        "1"
      ]
    ],
    "1:3|3:10": [
      [
        9,
        "-1"
      ]
    ],
    "1:3|3:14": [
      [
        11,
        "-2"
      ],
      [
        12,
        "1"
      ]
    ],
    "1:3|3:15": [
      [
        17,
        "-1"
      ],
      [
        19,
        "1"
      ]
    ],
    "1:3|3:16": [
      [
        21,
        "-1"
      ]
    ],
    "1:3|3:21": [
      [
        23,
        "-1"
      ]
    ],
    "1:3|3:22": [
      [
        24,
        "-1"
      ],
      [
        25,
        "-1"
      ]
    ],
    "1:3|3:23": [
      [
        26,
        "-1"
      ]
    ],
    "1:0|4:14": [
      [
        0,
        "1"
      ]
    ],
    "1:0|4:15": [
      [
        1,
        "1"
      ]
    ],
    "1:0|4:16": [
      [
        1,
        "1"
      ]
    ],
    "1:0|4:17": [
      [
        2,
        "1"
      ]
    ],
    "1:0|4:19": [
      [
        2,
        "1"
      ]
    ],
    "1:0|4:20": [
      [
        3,
        "1"
      ]
    ],
    "1:0|4:22": [
      [
        8,
        "1"
      ]
    ],
    "1:0|4:24": [
      [
        9,
        "1"
      ]
    ],
    "1:0|4:25": [
      [
        9,
        "-1"
      ]
    ],
    "1:0|4:27": [
      [
        10,
        "1"
      ]
    ],
    "1:1|4:7": [
      [
        0,
        "-1"
      ]
    ],
    "1:1|4:8": [
      [
        1,
        "-1"
      ]
    ],
    "1:1|4:10": [
      [
        1,
        "-2"
      ]
    ],
    "1:1|4:11": [
      [
        2,
        "-1"
      ]
    ],
    "1:1|4:12": [
      [
        2,
        "-2"
      ]
    ],
    "1:1|4:13": [
      [
        3,
        "-1"
      ]
    ],
    "1:1|4:22": [
      [
        9,
        "1"
      ]
    ],
    "1:1|4:24": [
      [
        10,
        "1"
      ]
    ],
    "1:1|4:25": [
      [
        10,
        "-1"
      ]
    ],
    "1:1|4:27": [
      [
        14,
        "1"
      ]
    ],
    "1:2|4:1": [
      [
        0,
        "1"
      ]
    ],
    "1:2|4:2": [
      [
        1,
        "1"
      ]
    ],
    "1:2|4:3": [
      [
        1,
        "1"
      ]
    ],
    "1:2|4:4": [
      [
        2,
        "1"
      ]
    ],
    "1:2|4:9": [
      [
        8,
        "-1"
      ]
    ],
    "1:2|4:11": [
      [
        9,
        "-1"
      ]
    ],
    "1:2|4:12": [
      [
        9,
        "1"
      ]
    ],
    "1:2|4:17": [
      [
        10,
        "1"
      ]
    ],
    "1:2|4:19": [
      [
        10,
        "-2"
      ]
    ],
    "1:2|4:21": [
      [
        14,
        "-1"
      ]
    ],
    "1:3|4:1": [
      [
        1,
        "1"
      ]
    ],
    "1:3|4:2": [
      [
        2,
        "1"
      ]
    ],
    "1:3|4:3": [
      [
        2,
        "1"
      ]
    ],
    "1:3|4:4": [
      [
        3,
        "1"
      ]
    ],
    "1:3|4:6": [
      [
        8,
        "1"
      ]
    ],
    "1:3|4:8": [
      [
        9,
        "-1"
      ]
    ],
    "1:3|4:10": [
      [
        9,
        "1"
      ]
    ],
    "1:3|4:15": [
      [
        10,
        "1"
      ]
    ],
    "1:3|4:16": [
      [
        10,
        "-2"
      ]
    ],
    "1:3|4:18": [
      [
        14,
        "1"
      ]
    ],
    "1:0|5:15": [
      [
        0,
        "1"
      ]
    ],
    "1:0|5:16": [
      [
        1,
        "1"
      ]
    ],
    "1:0|5:17": [
      [
        2,
        "1"
      ]
    ],
    "1:0|5:18": [
      [
        4,
        "1"
      ]
    ],
    "1:0|5:19": [
      [
        3,
        "2"
      ]
    ],
    "1:0|5:20": [
      [
        5,
        "1"
      ]
    ],
    "1:0|5:21": [
      [
        7,
        "1"
      ]
    ],
    "1:0|5:22": [
      [
        8,
        "1"
      ]
    ],
    "1:0|5:23": [
      [
        9,
        "1"
      ]
    ],
    "1:0|5:24": [
      [
        10,
        "1"
      ]
    ],
    "1:1|5:11": [
      [
        0,
        "-1"
      ]
    ],
    "1:1|5:12": [
      [
        1,
        "-2"
      ]
    ],
    "1:1|5:13": [
      [
        4,
        "-1"
      ]
    ],
    "1:1|5:15": [
      [
        2,
        "1"
      ]
    ],
    "1:1|5:16": [
      [
        3,
        "1"
      ]
    ],
    "1:1|5:18": [
      [
        5,
        "1"
      ]
    ],
    "1:1|5:21": [
      [
        9,
        "-1"
      ]
    ],
    "1:1|5:22": [
      [
        10,
        "-1"
      ]
    ],
    "1:1|5:23": [
      [
        11,
        "1"
      ]
    ],
    "1:1|5:24": [
      [
        12,
        "1"
      ]
    ],
    "1:2|5:4": [
      [
        0,
        "1"
      ]
    ],
    "1:2|5:5": [
      [
        1,
        "1"
      ]
    ],
    "1:2|5:6": [
      [
        2,
        "1"
      ]
    ],
    "1:2|5:7": [
      [
        3,
        "1"
      ]
    ],
    "1:2|5:12": [
      [
        7,
        "-1"
      ]
    ],
    "1:2|5:13": [
      [
        8,
        "-1"
      ]
    ],
    "1:2|5:16": [
      [
        9,
        "1"
      ]
    ],
    "1:2|5:18": [
      [
        10,
        "2"
      ]
    ],
    "1:2|5:19": [
      [
        11,
        "-1"
      ]
    ],
    "1:2|5:20": [
      [
        12,
        "-1"
      ]
    ],
    "1:3|5:4": [
      [
        1,
        "1"
      ]
    ],
    "1:3|5:5": [
      [
        4,
        "1"
      ]
    ],
    "1:3|5:6": [
      [
        3,
        "1"
      ]
    ],
    "1:3|5:7": [
      [
        5,
        "1"
      ]
    ],
    "1:3|5:11": [
      [
        7,
        "1"
      ]
    ],
    "1:3|5:12": [
      [
        8,
        "1"
      ]
    ],
    "1:3|5:15": [
      [
        9,
        "-2"
      ]
    ],
    "1:3|5:16": [
      [
        10,
        "-1"
      ]
    ],
    "1:3|5:17": [
      [
        11,
        "1"
      ]
    ],
    "1:3|5:19": [
      [
        12,
        "1"
      ]
    ],
    "1:0|6:13": [
      [
        2,
        "1"
      ]
    ],
    "1:1|6:13": [
      [
        3,
        "1"
      ]
    ],
    "1:2|6:6": [
      [
        0,
        "1"
      ]
    ],
    "1:3|6:6": [
      [
        1,
        "1"
      ]
    ],
    "1:0|7:3": [
      [
        0,
        "1"
      ]
    ],
    "1:1|7:2": [
      [
        0,
        "-1"
      ]
    ],
    "1:2|7:1": [
      [
        0,
        "1"
      ]
    ],
    "1:3|7:0": [
      [
        0,
        "-1"
      ]
    ],
    "2:1|2:4": [
      [
        0,
        "-1"
      ]
    ],
    "2:1|2:5": [
      [
        1,
        "-1"
      ]
    ],
    "2:1|2:6": [
      [
        2,
        "-1"
      ]
    ],
    "2:1|2:9": [
      [
        7,
        "-1"
      ]
    ],
    "2:1|2:10": [
      [
        6,
        "-1"
      ]
    ],
    "2:1|2:11": [
      [
        9,
        "-1"
      ]
    ],
    "2:1|2:12": [
      [
        10,
        "-1"
      ]
    ],
    "2:1|2:13": [
      [
        11,
        "-1"
      ]
    ],
    "2:2|2:3": [
      [
        0,
        "1"
      ]
    ],
    "2:2|2:5": [
      [
        3,
        "-1"
      ]
    ],
    "2:2|2:6": [
      [
        4,
        "-1"
      ]
    ],
    "2:2|2:8": [
      [
        6,
        "1"
      ]
    ],
    "2:2|2:9": [
      [
        8,
        "-1"
      ]
    ],
    "2:2|2:10": [
      [
        9,
        "1"
      ]
    ],
    "2:2|2:12": [
      [
        12,
        "-1"
      ]
    ],
    "2:2|2:13": [
      [
        13,
        "-1"
      ]
    ],
    "2:3|2:3": [
      [
        1,
        "2"
      ]
    ],
    "2:3|2:4": [
      [
        2,
        "1"
      ],
      [
        3,
        "1"
      ]
    ],
    "2:3|2:6": [
      [
        5,
        "-1"
      ]
    ],
    "2:3|2:8": [
      [
        7,
        "1"
      ]
    ],
    "2:3|2:9": [
      [
        14,
        "-1"
      ]
    ],
    "2:3|2:10": [
      [
        8,
        "2"
      ]
    ],
    "2:3|2:11": [
      [
        11,
        "-1"
      ],
      [
        12,
        "1"
      ]
    ],
    "2:3|2:12": [
      [
        15,
        "-2"
      ]
    ],
    "2:3|2:13": [
      [
        19,
        "-1"
      ]
    ],
    "2:4|2:4": [
      [
        4,
        "2"
      ]
    ],
    "2:4|2:5": [
      [
        5,
        "1"
      ]
    ],
    "2:4|2:8": [
      [
        8,
        "-1"
      ],
      [
        10,
        "1"
      ]
    ],
    "2:4|2:9": [
      [
        16,
        "-1"
      ]
    ],
    "2:4|2:10": [
      [
        11,
        "2"
      ]
    ],
    "2:4|2:11": [
      [
        13,
        "1"
      ]
    ],
    "2:4|2:12": [
      [
        17,
        "-2"
      ]
    ],
    "2:4|2:13": [
      [
        20,
        "-1"
      ]
    ],
    "2:5|2:8": [
      [
        14,
        "1"
      ]
    ],
    "2:5|2:10": [
      [
        15,
        "1"
      ],
      [
        16,
        "1"
      ]
    ],
    "2:5|2:11": [
      [
        17,
        "1"
      ]
    ],
    "2:5|2:12": [
      [
        18,
        "-1"
      ]
    ],
    "2:5|2:13": [
      [
        21,
        "-1"
      ]
    ],
    "2:6|2:8": [
      [
        15,
        "1"
      ]
    ],
    "2:6|2:9": [
      [
        18,
        "1"
      ]
    ],
    "2:6|2:10": [
      [
        17,
        "1"
      ],
      [
        19,
        "1"
      ]
    ],
    "2:6|2:11": [
      [
        20,
        "1"
      ]
    ],
    "2:6|2:12": [
      [
        21,
        "1"
      ]
    ],
    "2:8|2:11": [
      [
        22,
        "-1"
      ]
    ],
    "2:8|2:12": [
      [
        23,
        "-1"
      ]
    ],
    "2:8|2:13": [
      [
        24,
        "-1"
      ]
    ],
    "2:9|2:10": [
      [
        23,
        "1"
      ]
    ],
    "2:9|2:11": [
      [
        25,
        "1"
      ]
    ],
    "2:9|2:13": [
      [
        27,
        "-1"
      ]
    ],
    "2:10|2:10": [
      [
        22,
        "2"
      ]
    ],
    "2:10|2:12": [
      [
        24,
        "1"
      ],
      [
        25,
        "-1"
      ]
    ],
    "2:10|2:13": [
      [
        26,
        "-1"
      ]
    ],
    "2:11|2:12": [
      [
        26,
        "1"
      ]
    ],
    "2:12|2:12": [
      [
        27,
        "2"
      ]
    ],
    "2:0|3:21": [
      [
        0,
        "1"
      ]
    ],
    "2:0|3:22": [
      [
        1,
        "3"
      ]
    ],
    "2:0|3:23": [
      [
        2,
        "3"
      ]
    ],
    "2:0|3:24": [
      [
        3,
        "1"
      ]
    ],
    "2:1|3:11": [
      [
        0,
        "1"
      ]
    ],
    "2:1|3:12": [
      [
        1,
        "1"
      ]
    ],
    "2:1|3:13": [
      [
        2,
        "1"
      ]
    ],
    "2:1|3:15": [
      [
        4,
        "-1"
      ]
    ],
    "2:1|3:16": [
      [
        6,
        "-1"
      ]
    ],
    "2:1|3:18": [
      [
        8,
        "1"
      ]
    ],
    "2:1|3:20": [
      [
        9,
        "1"
      ]
    ],
    "2:1|3:22": [
      [
        11,
        "-1"
      ]
    ],
    "2:1|3:23": [
      [
        12,
        "-1"
      ]
    ],
    "2:1|3:24": [
      [
        13,
        "-1"
      ]
    ],
    "2:2|3:11": [
      [
        1,
        "1"
      ]
    ],
    "2:2|3:12": [
      [
        2,
        "1"
      ]
    ],
    "2:2|3:13": [
      [
        3,
        "1"
      ]
    ],
    "2:2|3:15": [
      [
        5,
        "-1"
      ]
    ],
    "2:2|3:16": [
      [
        7,
        "-1"
      ]
    ],
    "2:2|3:17": [
      [
        8,
        "-1"
      ]
    ],
    "2:2|3:19": [
      [
        9,
        "-1"
      ]
    ],
    "2:2|3:21": [
      [
        11,
        "1"
      ]
    ],
    "2:2|3:22": [
      [
        12,
        "1"
      ]
    ],
    "2:2|3:23": [
      [
        13,
        "1"
      ]
    ],
    "2:3|3:6": [
      [
        0,
        "-1"
      ]
    ],
    "2:3|3:8": [
      [
        1,
        "-2"
      ]
    ],
    "2:3|3:9": [
      [
        2,
        "-1"
      ]
    ],
    "2:3|3:14": [
      [
        4,
        "-2"
      ]
    ],
    "2:3|3:15": [
      [
        6,
        "-2"
      ]
    ],
    "2:3|3:18": [
      [
        9,
        "2"
      ]
    ],
    "2:3|3:20": [
      [
        10,
        "2"
      ]
    ],
    "2:3|3:22": [
      [
        15,
        "-1"
      ]
    ],
    "2:3|3:23": [
      [
        16,
        "-2"
      ]
    ],
    "2:3|3:24": [
      [
        18,
        "-1"
      ]
    ],
    "2:4|3:6": [
      [
        1,
        "-1"
      ]
    ],
    "2:4|3:8": [
      [
        2,
        "-2"
      ]
    ],
    "2:4|3:9": [
      [
        3,
        "-1"
      ]
    ],
    "2:4|3:14": [
      [
        5,
        "-2"
      ]
    ],
    "2:4|3:15": [
      [
        7,
        "-2"
      ]
    ],
    "2:4|3:17": [
      [
        9,
        "-2"
      ]
    ],
    "2:4|3:19": [
      [
        10,
        "-2"
      ]
    ],
    "2:4|3:21": [
      [
        15,
        "1"
      ]
    ],
    "2:4|3:22": [
      [
        16,
        "2"
      ]
    ],
    "2:4|3:23": [
      [
        18,
        "1"
      ]
    ],
    "2:5|3:4": [
      [
        0,
        "1"
      ]
    ],
    "2:5|3:5": [
      [
        1,
        "1"
      ]
    ],
    "2:5|3:7": [
      [
        2,
        "1"
      ]
    ],
    "2:5|3:10": [
      [
        4,
        "1"
      ]
    ],
    "2:5|3:14": [
      [
        6,
        "-1"
      ]
    ],
    "2:5|3:18": [
      [
        10,
        "1"
      ]
    ],
    "2:5|3:20": [
      [
        14,
        "1"
      ]
    ],
    "2:5|3:22": [
      [
        17,
        "1"
      ]
    ],
    "2:5|3:23": [
      [
        19,
        "1"
      ]
    ],
    "2:5|3:24": [
      [
        20,
        "1"
      ]
    ],
    "2:6|3:4": [
      [
        1,
        "1"
      ]
    ],
    "2:6|3:5": [
      [
        2,
        "1"
      ]
    ],
    "2:6|3:7": [
      [
        3,
        "1"
      ]
    ],
    "2:6|3:10": [
      [
        5,
        "1"
      ]
    ],
    "2:6|3:14": [
      [
        7,
        "-1"
      ]
    ],
    "2:6|3:17": [
      [
        10,
        "-1"
      ]
    ],
    "2:6|3:19": [
      [
        14,
        "-1"
      ]
    ],
    "2:6|3:21": [
      [
        17,
        "-1"
      ]
    ],
    "2:6|3:22": [
      [
        19,
        "-1"
      ]
    ],
    "2:6|3:23": [
      [
        20,
        "-1"
      ]
    ],
    "2:7|3:10": [
      [
        8,
        "1"
      ]
    ],
    "2:7|3:14": [
      [
        9,
        "3"
      ]
    ],
    "2:7|3:15": [
      [
        10,
        "-3"
      ]
    ],
    "2:7|3:16": [
      [
        14,
        "1"
      ]
    ],
    "2:8|3:2": [
      [
        0,
        "1"
      ]
    ],
    "2:8|3:3": [
      [
        1,
        "1"
      ]
    ],
    "2:8|3:7": [
      [
        8,
        "-1"
      ]
    ],
    "2:8|3:9": [
      [
        9,
        "-1"
      ]
    ],
    "2:8|3:13": [
      [
        10,
        "-1"
      ]
    ],
    "2:8|3:14": [
      [
        11,
        "-1"
      ]
    ],
    "2:8|3:15": [
      [
        15,
        "1"
      ]
    ],
    "2:8|3:16": [
      [
        17,
        "1"
      ]
    ],
    "2:8|3:23": [
      [
        21,
        "-1"
      ]
    ],
    "2:8|3:24": [
      [
        22,
        "-1"
      ]
    ],
    "2:9|3:0": [
      [
        0,
        "-1"
      ]
    ],
    "2:9|3:1": [
      [
        1,
        "-1"
      ]
    ],
    "2:9|3:7": [
      [
        9,
        "-1"
      ]
    ],
    "2:9|3:9": [
      [
        10,
        "-1"
      ]
    ],
    "2:9|3:10": [
      [
        11,
        "1"
      ]
    ],
    "2:9|3:13": [
      [
        14,
        "-1"
      ]
    ],
    "2:9|3:14": [
      [
        15,
        "1"
      ]
    ],
    "2:9|3:15": [
      [
        17,
        "1"
      ]
    ],
    "2:9|3:23": [
      [
        23,
        "1"
      ]
    ],
    "2:9|3:24": [
      [
        24,
        "1"
      ]
    ],
    "2:10|3:2": [
      [
        1,
        "2"
      ]
    ],
    "2:10|3:3": [
      [
        2,
        "2"
      ]
    ],
    "2:10|3:5": [
      [
        8,
        "1"
      ]
    ],
    "2:10|3:8": [
      [
        9,
        "2"
      ]
    ],
    "2:10|3:12": [
      [
        10,
        "1"
      ]
    ],
    "2:10|3:14": [
      [
        12,
        "-1"
      ]
    ],
    "2:10|3:15": [
      [
        16,
        "2"
      ]
    ],
    "2:10|3:16": [
      [
        19,
        "1"
      ]
    ],
    "2:10|3:22": [
      [
        21,
        "2"
      ]
    ],
    "2:10|3:23": [
      [
        22,
        "2"
      ]
    ],
    "2:11|3:2": [
      [
        2,
        "1"
      ]
    ],
    "2:11|3:3": [
      [
        3,
        "1"
      ]
    ],
    "2:11|3:4": [
      [
        8,
        "-1"
      ]
    ],
    "2:11|3:6": [
      [
        9,
        "-1"
      ]
    ],
    "2:11|3:11": [
      [
        10,
        "-1"
      ]
    ],
    "2:11|3:14": [
      [
        13,
        "-1"
      ]
    ],
    "2:11|3:15": [
      [
        18,
        "1"
      ]
    ],
    "2:11|3:16": [
      [
        20,
        "1"
      ]
    ],
    "2:11|3:21": [
      [
        21,
        "-1"
      ]
    ],
    "2:11|3:22": [
      [
        22,
        "-1"
      ]
    ],
    "2:12|3:0": [
      [
        1,
        "-2"
      ]
    ],
    "2:12|3:1": [
      [
        2,
        "-2"
      ]
    ],
    "2:12|3:5": [
      [
        9,
        "1"
      ]
    ],
    "2:12|3:8": [
      [
        10,
        "2"
      ]
    ],
    "2:12|3:10": [
      [
        12,
        "1"
      ]
    ],
    "2:12|3:12": [
      [
        14,
        "1"
      ]
    ],
    "2:12|3:14": [
      [
        16,
        "2"
      ]
    ],
    "2:12|3:15": [
      [
        19,
        "1"
      ]
    ],
    "2:12|3:22": [
      [
        23,
        "-2"
      ]
    ],
    "2:12|3:23": [
      [
        24,
        "-2"
      ]
    ],
    "2:13|3:0": [
      [
        2,
        "-1"
      ]
    ],
    "2:13|3:1": [
      [
        3,
        "-1"
      ]
    ],
    "2:13|3:4": [
      [
        9,
        "-1"
      ]
    ],
    "2:13|3:6": [
      [
        10,
        "-1"
      ]
    ],
    "2:13|3:10": [
      [
        13,
        "1"
      ]
    ],
    "2:13|3:11": [
      [
        14,
        "-1"
      ]
    ],
    "2:13|3:14": [
      [
        18,
        "1"
      ]
    ],
    "2:13|3:15": [
      [
        20,
        "1"
      ]
    ],
    "2:13|3:21": [
      [
        23,
        "1"
      ]
    ],
    "2:13|3:22": [
      [
        24,
        "1"
      ]
    ],
    "2:1|4:16": [
      [
        0,
        "1"
      ]
    ],
    "2:1|4:17": [
      [
        1,
        "1"
      ]
    ],
    "2:1|4:18": [
      [
        2,
        "1"
      ]
    ],
    "2:1|4:20": [
      [
        4,
        "1"
      ]
    ],
    "2:1|4:21": [
      [
        3,
        "1"
      ]
    ],
    "2:1|4:25": [
      [
        7,
        "1"
      ]
    ],
    "2:1|4:26": [
      [
        8,
        "1"
      ]
    ],
    "2:1|4:27": [
      [
        9,
        "1"
      ]
    ],
    "2:2|4:14": [
      [
        0,
        "-1"
      ]
    ],
    "2:2|4:15": [
      [
        1,
        "-1"
      ]
    ],
    "2:2|4:18": [
      [
        3,
        "1"
      ]
    ],
    "2:2|4:19": [
      [
        4,
        "-1"
      ]
    ],
    "2:2|4:21": [
      [
        5,
        "1"
      ]
    ],
    "2:2|4:23": [
      [
        7,
        "-1"
      ]
    ],
    "2:2|4:24": [
      [
        8,
        "-1"
      ]
    ],
    "2:2|4:27": [
      [
        10,
        "1"
      ]
    ],
    "2:3|4:8": [
      [
        0,
        "-1"
      ]
    ],
    "2:3|4:12": [
      [
        1,
        "-2"
      ]
    ],
    "2:3|4:13": [
      [
        4,
        "-1"
      ]
    ],
    "2:3|4:15": [
      [
        2,
        "-1"
      ]
    ],
    "2:3|4:16": [
      [
        2,
        "1"
      ]
    ],
    "2:3|4:19": [
      [
        3,
        "-2"
      ]
    ],
    "2:3|4:20": [
      [
        5,
        "-1"
      ]
    ],
    "2:3|4:22": [
      [
        7,
        "1"
      ]
    ],
    "2:3|4:24": [
      [
        9,
        "-1"
      ]
    ],
    "2:3|4:25": [
      [
        9,
        "-1"
      ]
    ],
    "2:3|4:26": [
      [
        10,
        "-2"
      ]
    ],
    "2:3|4:27": [
      [
        11,
        "1"
      ]
    ],
    "2:4|4:7": [
      [
        0,
        "1"
      ]
    ],
    "2:4|4:10": [
      [
        1,
        "2"
      ]
    ],
    "2:4|4:11": [
      [
        4,
        "1"
      ]
    ],
    "2:4|4:14": [
      [
        2,
        "1"
      ]
    ],
    "2:4|4:16": [
      [
        3,
        "2"
      ]
    ],
    "2:4|4:17": [
      [
        5,
        "1"
      ]
    ],
    "2:4|4:19": [
      [
        5,
        "-1"
      ]
    ],
    "2:4|4:22": [
      [
        8,
        "1"
      ]
    ],
    "2:4|4:23": [
      [
        9,
        "2"
      ]
    ],
    "2:4|4:24": [
      [
        10,
        "1"
      ]
    ],
    "2:4|4:25": [
      [
        10,
        "1"
      ]
    ],
    "2:4|4:27": [
      [
        12,
        "1"
      ]
    ],
    "2:5|4:6": [
      [
        0,
        "-1"
      ]
    ],
    "2:5|4:9": [
      [
        1,
        "-1"
      ]
    ],
    "2:5|4:10": [
      [
        2,
        "1"
      ]
    ],
    "2:5|4:11": [
      [
        3,
        "1"
      ]
    ],
    "2:5|4:12": [
      [
        3,
        "1"
      ]
    ],
    "2:5|4:13": [
      [
        5,
        "1"
      ]
    ],
    "2:5|4:22": [
      [
        9,
        "-1"
      ]
    ],
    "2:5|4:24": [
      [
        11,
        "-1"
      ]
    ],
    "2:5|4:26": [
      [
        12,
        "-1"
      ]
    ],
    "2:6|4:6": [
      [
        1,
        "-1"
      ]
    ],
    "2:6|4:7": [
      [
        2,
        "-1"
      ]
    ],
    "2:6|4:8": [
      [
        3,
        "-1"
      ]
    ],
    "2:6|4:9": [
      [
        4,
        "-1"
      ]
    ],
    "2:6|4:10": [
      [
        3,
        "-1"
      ]
    ],
    "2:6|4:12": [
      [
        5,
        "-1"
      ]
    ],
    "2:6|4:22": [
      [
        10,
        "-1"
      ]
    ],
    "2:6|4:23": [
      [
        11,
        "1"
      ]
    ],
    "2:6|4:25": [
      [
        12,
        "1"
      ]
    ],
    "2:8|4:3": [
      [
        0,
        "1"
      ]
    ],
    "2:8|4:4": [
      [
        1,
        "1"
      ]
    ],
    "2:8|4:5": [
      [
        2,
        "1"
      ]
    ],
    "2:8|4:12": [
      [
        7,
        "-1"
      ]
    ],
    "2:8|4:13": [
      [
        8,
        "-1"
      ]
    ],
    "2:8|4:17": [
      [
        9,
        "1"
      ]
    ],
    "2:8|4:19": [
      [
        9,
        "-1"
      ]
    ],
    "2:8|4:20": [
      [
        10,
        "1"
      ]
    ],
    "2:8|4:21": [
      [
        11,
        "-1"
      ]
    ],
    "2:9|4:0": [
      [
        0,
        "1"
      ]
    ],
    "2:9|4:2": [
      [
        2,
        "-1"
      ]
    ],
    "2:9|4:4": [
      [
        3,
        "-1"
      ]
    ],
    "2:9|4:9": [
      [
        7,
        "-1"
      ]
    ],
    "2:9|4:11": [
      [
        9,
        "1"
      ]
    ],
    "2:9|4:13": [
      [
        10,
        "1"
      ]
    ],
    "2:9|4:19": [
      [
        11,
        "1"
      ]
    ],
    "2:9|4:20": [
      [
        12,
        "1"
      ]
    ],
    "2:10|4:1": [
      [
        0,
        "-1"
      ]
    ],
    "2:10|4:2": [
      [
        1,
        "-1"
      ]
    ],
    "2:10|4:3": [
      [
        1,
        "1"
      ]
    ],
    "2:10|4:4": [
      [
        4,
        "1"
      ]
    ],
    "2:10|4:5": [
      [
        3,
        "2"
      ]
    ],
    "2:10|4:8": [
      [
        7,
        "1"
      ]
    ],
    "2:10|4:10": [
      [
        7,
        "1"
      ]
    ],
    "2:10|4:11": [
      [
        8,
        "1"
      ]
    ],
    "2:10|4:12": [
      [
        8,
        "1"
      ]
    ],
    "2:10|4:16": [
      [
        9,
        "-2"
      ]
    ],
    "2:10|4:18": [
      [
        11,
        "1"
      ]
    ],
    "2:10|4:19": [
      [
        10,
        "-2"
      ]
    ],
    "2:10|4:21": [
      [
        12,
        "-1"
      ]
    ],
    "2:11|4:1": [
      [
        1,
        "-1"
      ]
    ],
    "2:11|4:2": [
      [
        4,
        "-1"
      ]
    ],
    "2:11|4:5": [
      [
        5,
        "1"
      ]
    ],
    "2:11|4:7": [
      [
        7,
        "-1"
      ]
    ],
    "2:11|4:10": [
      [
        8,
        "-1"
      ]
    ],
    "2:11|4:14": [
      [
        9,
        "1"
      ]
    ],
    "2:11|4:15": [
      [
        10,
        "1"
      ]
    ],
    "2:11|4:16": [
      [
        10,
        "-1"
      ]
    ],
    "2:11|4:18": [
      [
        12,
        "1"
      ]
    ],
    "2:12|4:0": [
      [
        1,
        "2"
      ]
    ],
    "2:12|4:1": [
      [
        2,
        "1"
      ]
    ],
    "2:12|4:2": [
      [
        3,
        "-1"
      ]
    ],
    "2:12|4:3": [
      [
        3,
        "1"
      ]
    ],
    "2:12|4:4": [
      [
        5,
        "-1"
      ]
    ],
    "2:12|4:6": [
      [
        7,
        "1"
      ]
    ],
    "2:12|4:9": [
      [
        8,
        "-1"
      ]
    ],
    "2:12|4:10": [
      [
        9,
        "-2"
      ]
    ],
    "2:12|4:12": [
      [
        10,
        "-2"
      ]
    ],
    "2:12|4:15": [
      [
        11,
        "-1"
      ]
    ],
    "2:12|4:17": [
      [
        12,
        "-1"
      ]
    ],
    "2:13|4:0": [
      [
        4,
        "1"
      ]
    ],
    "2:13|4:1": [
      [
        3,
        "1"
      ]
    ],
    "2:13|4:3": [
      [
        5,
        "1"
      ]
    ],
    "2:13|4:6": [
      [
        8,
        "1"
      ]
    ],
    "2:13|4:7": [
      [
        9,
        "1"
      ]
    ],
    "2:13|4:8": [
      [
        10,
        "1"
      ]
    ],
    "2:13|4:14": [
      [
        11,
        "1"
      ]
    ],
    "2:13|4:16": [
      [
        12,
        "1"
      ]
    ],
    "2:1|5:19": [
      [
        0,
        "1"
      ]
    ],
    "2:1|5:20": [
      [
        1,
        "1"
      ]
    ],
    "2:1|5:24": [
      [
        2,
        "1"
      ]
    ],
    "2:2|5:17": [
      [
        0,
        "-1"
      ]
    ],
    "2:2|5:19": [
      [
        1,
        "-1"
      ]
    ],
    "2:2|5:23": [
      [
        2,
        "-1"
      ]
    ],
    "2:3|5:16": [
      [
        0,
        "1"
      ]
    ],
    "2:3|5:18": [
      [
        1,
        "2"
      ]
    ],
    "2:3|5:22": [
      [
        2,
        "1"
      ]
    ],
    "2:3|5:24": [
      [
        3,
        "1"
      ]
    ],
    "2:4|5:15": [
      [
        0,
        "-2"
      ]
    ],
    "2:4|5:16": [
      [
        1,
        "-1"
      ]
    ],
    "2:4|5:21": [
      [
        2,
        "-1"
      ]
    ],
    "2:4|5:23": [
      [
        3,
        "-1"
      ]
    ],
    "2:5|5:12": [
      [
        0,
        "-1"
      ]
    ],
    "2:5|5:13": [
      [
        1,
        "-1"
      ]
    ],
    "2:5|5:22": [
      [
        3,
        "1"
      ]
    ],
    "2:6|5:11": [
      [
        0,
        "1"
      ]
    ],
    "2:6|5:12": [
      [
        1,
        "1"
      ]
    ],
    "2:6|5:21": [
      [
        3,
        "-1"
      ]
    ],
    "2:8|5:7": [
      [
        0,
        "1"
      ]
    ],
    "2:8|5:18": [
      [
        2,
        "1"
      ]
    ],
    "2:8|5:20": [
      [
        3,
        "-1"
      ]
    ],
    "2:9|5:5": [
      [
        0,
        "1"
      ]
    ],
    "2:9|5:13": [
      [
        2,
        "-1"
      ]
    ],
    "2:9|5:18": [
      [
        3,
        "-1"
      ]
    ],
    "2:10|5:6": [
      [
        0,
        "-1"
      ]
    ],
    "2:10|5:7": [
      [
        1,
        "1"
      ]
    ],
    "2:10|5:16": [
      [
        2,
        "-1"
      ]
    ],
    "2:10|5:19": [
      [
        3,
        "2"
      ]
    ],
    "2:11|5:6": [
      [
        1,
        "-1"
      ]
    ],
    "2:11|5:15": [
      [
        2,
        "1"
      ]
    ],
    "2:11|5:17": [
      [
        3,
        "-1"
      ]
    ],
    "2:12|5:4": [
      [
        0,
        "-1"
      ]
    ],
    "2:12|5:5": [
      [
        1,
        "1"
      ]
    ],
    "2:12|5:12": [
      [
        2,
        "2"
      ]
    ],
    "2:12|5:16": [
      [
        3,
        "1"
      ]
    ],
    "2:13|5:4": [
      [
        1,
        "-1"
      ]
    ],
    "2:13|5:11": [
      [
        2,
        "-1"
      ]
    ],
    "2:13|5:15": [
      [
        3,
        "-1"
      ]
    ],
    "2:0|6:13": [
      [
        0,
        "1"
      ]
    ],
    "2:1|6:12": [
      [
        0,
        "-1"
      ]
    ],
    "2:2|6:11": [
      [
        0,
        "1"
      ]
    ],
    "2:3|6:10": [
      [
        0,
        "1"
      ]
    ],
    "2:4|6:9": [
      [
        0,
        "-1"
      ]
    ],
    "2:5|6:8": [
      [
        0,
        "1"
      ]
    ],
    "2:6|6:7": [
      [
        0,
        "-1"
      ]
    ],
    "2:7|6:6": [
      [
        0,
        "1"
      ]
    ],
    "2:8|6:5": [
      [
        0,
        "-1"
      ]
    ],
    "2:9|6:4": [
      [
        0,
        "-1"
      ]
    ],
    "2:10|6:3": [
      [
        0,
        "1"
      ]
    ],
    "2:11|6:2": [
      [
        0,
        "-1"
      ]
    ],
    "2:12|6:1": [
      [
        0,
        "1"
      ]
    ],
    "2:13|6:0": [
      [
        0,
        "-1"
      ]
    ],
    "3:0|3:22": [
      [
        0,
        "-1"
      ]
    ],
    "3:0|3:23": [
      [
        1,
        "-2"
      ]
    ],
    "3:0|3:24": [
      [
        4,
        "-1"
      ]
    ],
    "3:1|3:21": [
      [
        0,
        "1"
      ]
    ],
    "3:1|3:22": [
      [
        1,
        "2"
      ]
    ],
    "3:1|3:23": [
      [
        4,
        "1"
      ]
    ],
    "3:2|3:22": [
      [
        2,
        "1"
      ]
    ],
    "3:2|3:23": [
      [
        3,
        "2"
      ]
    ],
    "3:2|3:24": [
      [
        5,
        "1"
      ]
    ],
    "3:3|3:21": [
      [
        2,
        "-1"
      ]
    ],
    "3:3|3:22": [
      [
        3,
        "-2"
      ]
    ],
    "3:3|3:23": [
      [
        5,
        "-1"
      ]
    ],
    "3:4|3:15": [
      [
        0,
        "1"
      ]
    ],
    "3:4|3:16": [
      [
        2,
        "1"
      ]
    ],
    "3:4|3:23": [
      [
        7,
        "-1"
      ]
    ],
    "3:4|3:24": [
      [
        8,
        "-1"
      ]
    ],
    "3:5|3:15": [
      [
        1,
        "1"
      ]
    ],
    "3:5|3:16": [
      [
        3,
        "1"
      ]
    ],
    "3:5|3:22": [
      [
        7,
        "1"
      ]
    ],
    "3:5|3:23": [
      [
        8,
        "1"
      ]
    ],
    "3:6|3:14": [
      [
        0,
        "1"
      ]
    ],
    "3:6|3:15": [
      [
        2,
        "1"
      ]
    ],
    "3:6|3:23": [
      [
        9,
        "1"
      ]
    ],
    "3:6|3:24": [
      [
        10,
        "1"
      ]
    ],
    "3:7|3:15": [
      [
        4,
        "1"
      ]
    ],
    "3:7|3:16": [
      [
        5,
        "1"
      ]
    ],
    "3:7|3:21": [
      [
        7,
        "-1"
      ]
    ],
    "3:7|3:22": [
      [
        8,
        "-1"
      ]
    ],
    "3:8|3:14": [
      [
        1,
        "2"
      ]
    ],
    "3:8|3:15": [
      [
        3,
        "2"
      ]
    ],
    "3:8|3:22": [
      [
        9,
        "-2"
      ]
    ],
    "3:8|3:23": [
      [
        10,
        "-2"
      ]
    ],
    "3:9|3:14": [
      [
        4,
        "1"
      ]
    ],
    "3:9|3:15": [
      [
        5,
        "1"
      ]
    ],
    "3:9|3:21": [
      [
        9,
        "1"
      ]
    ],
    "3:9|3:22": [
      [
        10,
        "1"
      ]
    ],
    "3:10|3:11": [
      [
        0,
        "1"
      ]
    ],
    "3:10|3:12": [
      [
        1,
        "1"
      ]
    ],
    "3:10|3:13": [
      [
        4,
        "1"
      ]
    ],
    "3:10|3:16": [
      [
        6,
        "1"
      ]
    ],
    "3:10|3:19": [
      [
        7,
        "1"
      ]
    ],
    "3:10|3:20": [
      [
        8,
        "1"
      ]
    ],
    "3:11|3:14": [
      [
        2,
        "1"
      ]
    ],
    "3:11|3:23": [
      [
        11,
        "1"
      ]
    ],
    "3:11|3:24": [
      [
        12,
        "1"
      ]
    ],
    "3:12|3:14": [
      [
        3,
        "1"
      ]
    ],
    "3:12|3:22": [
      [
        11,
        "-1"
      ]
    ],
    "3:12|3:23": [
      [
        12,
        "-1"
      ]
    ],
    "3:13|3:14": [
      [
        5,
        "1"
      ]
    ],
    "3:13|3:21": [
      [
        11,
        "1"
      ]
    ],
    "3:13|3:22": [
      [
        12,
        "1"
      ]
    ],
    "3:14|3:15": [
      [
        6,
        "3"
      ]
    ],
    "3:14|3:17": [
      [
        7,
        "-1"
      ]
    ],
    "3:14|3:18": [
      [
        8,
        "-1"
      ]
    ],
    "3:14|3:19": [
      [
        9,
        "-2"
      ]
    ],
    "3:14|3:20": [
      [
        10,
        "-2"
      ]
    ],
    "3:15|3:17": [
      [
        9,
        "-2"
      ]
    ],
    "3:15|3:18": [
      [
        10,
        "-2"
      ]
    ],
    "3:15|3:19": [
      [
        11,
        "1"
      ]
    ],
    "3:15|3:20": [
      [
        12,
        "1"
      ]
    ],
    "3:16|3:17": [
      [
        11,
        "1"
      ]
    ],
    "3:16|3:18": [
      [
        12,
        "1"
      ]
    ],
    "3:21|3:24": [
      [
        13,
        "-1"
      ]
    ],
    "3:22|3:23": [
      [
        13,
        "3"
      ]
    ],
    "3:10|4:18": [
      [
        0,
        "1"
      ]
    ],
    "3:10|4:21": [
      [
        1,
        "1"
      ]
    ],
    "3:10|4:27": [
      [
        2,
        "1"
      ]
    ],
    "3:14|4:15": [
      [
        0,
        "-1"
      ]
    ],
    "3:14|4:16": [
      [
        0,
        "2"
      ]
    ],
    "3:14|4:17": [
      [
        1,
        "1"
      ]
    ],
    "3:14|4:19": [
      [
        1,
        "-2"
      ]
    ],
    "3:14|4:24": [
      [
        2,
        "-1"
      ]
    ],
    "3:14|4:25": [
      [
        2,
        "1"
      ]
    ],
    "3:14|4:27": [
      [
        3,
        "1"
      ]
    ],
    "3:15|4:8": [
      [
        0,
        "1"
      ]
    ],
    "3:15|4:10": [
      [
        0,
        "-1"
      ]
    ],
    "3:15|4:11": [
      [
        1,
        "-1"
      ]
    ],
    "3:15|4:12": [
      [
        1,
        "1"
      ]
    ],
    "3:15|4:22": [
      [
        2,
        "-1"
      ]
    ],
    "3:15|4:24": [
      [
        3,
        "1"
      ]
    ],
    "3:15|4:25": [
      [
        3,
        "-1"
      ]
    ],
    "3:16|4:6": [
      [
        0,
        "-1"
      ]
    ],
    "3:16|4:9": [
      [
        1,
        "-1"
      ]
    ],
    "3:16|4:22": [
      [
        3,
        "1"
      ]
    ],
    "3:21|4:4": [
      [
        0,
        "-1"
      ]
    ],
    "3:21|4:13": [
      [
        2,
        "1"
      ]
    ],
    "3:21|4:20": [
      [
        3,
        "1"
      ]
    ],
    "3:22|4:2": [
      [
        0,
        "1"
      ]
    ],
    "3:22|4:3": [
      [
        0,
        "1"
      ]
    ],
    "3:22|4:4": [
      [
        1,
        "-1"
      ]
    ],
    "3:22|4:11": [
      [
        2,
        "-1"
      ]
    ],
    "3:22|4:12": [
      [
        2,
        "-2"
      ]
    ],
    "3:22|4:17": [
      [
        3,
        "-1"
      ]
    ],
    "3:22|4:19": [
      [
        3,
        "-1"
      ]
    ],
    "3:23|4:1": [
      [
        0,
        "-1"
      ]
    ],
    "3:23|4:2": [
      [
        1,
        "1"
      ]
    ],
    "3:23|4:3": [
      [
        1,
        "1"
      ]
    ],
    "3:23|4:8": [
      [
        2,
        "1"
      ]
    ],
    "3:23|4:10": [
      [
        2,
        "2"
      ]
    ],
    "3:23|4:15": [
      [
        3,
        "1"
      ]
    ],
    "3:23|4:16": [
      [
        3,
        "1"
      ]
    ],
    "3:24|4:1": [
      [
        1,
        "-1"
      ]
    ],
    "3:24|4:7": [
      [
        2,
        "-1"
      ]
    ],
    "3:24|4:14": [
      [
        3,
        "-1"
      ]
    ],
    "3:0|5:24": [
      [
        0,
        "1"
      ]
    ],
    "3:1|5:23": [
      [
        0,
        "-1"
      ]
    ],
    "3:2|5:22": [
      [
        0,
        "1"
      ]
    ],
    "3:3|5:21": [
      [
        0,
        "-1"
      ]
    ],
    "3:4|5:20": [
      [
        0,
        "-1"
      ]
    ],
    "3:5|5:19": [
      [
        0,
        "1"
      ]
    ],
    "3:6|5:18": [
      [
        0,
        "-1"
      ]
    ],
    "3:7|5:17": [
      [
        0,
        "-1"
      ]
    ],
    "3:8|5:16": [
      [
        0,
        "1"
      ]
    ],
    "3:9|5:15": [
      [
        0,
        "-1"
      ]
    ],
    "3:10|5:14": [
      [
        0,
        "1"
      ]
    ],
    "3:11|5:13": [
      [
        0,
        "1"
      ]
    ],
    "3:12|5:12": [
      [
        0,
        "-1"
      ]
    ],
    "3:13|5:11": [
      [
        0,
        "1"
      ]
    ],
    "3:14|5:10": [
      [
        0,
        "-1"
      ]
    ],
    "3:15|5:9": [
      [
        0,
        "-1"
      ]
    ],
    "3:16|5:8": [
      [
        0,
        "-1"
      ]
    ],
    "3:17|5:7": [
      [
        0,
        "1"
      ]
    ],
    "3:18|5:6": [
      [
        0,
        "-1"
      ]
    ],
    "3:19|5:5": [
      [
        0,
        "1"
      ]
    ],
    "3:20|5:4": [
      [
        0,
        "-1"
      ]
    ],
    "3:21|5:3": [
      [
        0,
        "-1"
      ]
    ],
    "3:22|5:2": [
      [
        0,
        "1"
      ]
    ],
    "3:23|5:1": [
      [
        0,
        "-1"
      ]
    ],
    "3:24|5:0": [
      [
        0,
        "1"
      ]
    ],
    "4:0|4:27": [
      [
        0,
        "1"
      ]
    ],
    "4:1|4:26": [
      [
        0,
        "-1"
      ]
    ],
    "4:2|4:25": [
      [
        0,
        "1"
      ]
    ],
    "4:3|4:24": [
      [
        0,
        "1"
      ]
    ],
    "4:4|4:23": [
      [
        0,
        "-1"
      ]
    ],
    "4:5|4:22": [
      [
        0,
        "1"
      ]
    ],
    "4:6|4:21": [
      [
        0,
        "-1"
      ]
    ],
    "4:7|4:20": [
      [
        0,
        "1"
      ]
    ],
    "4:8|4:19": [
      [
        0,
        "-1"
      ]
    ],
    "4:9|4:18": [
      [
        0,
        "1"
      ]
    ],
    "4:10|4:17": [
      [
        0,
        "-1"
      ]
    ],
    "4:11|4:16": [
      [
        0,
        "1"
      ]
    ],
    "4:12|4:15": [
      [
        0,
        "1"
      ]
    ],
    "4:13|4:14": [
      [
        0,
        "-1"
      ]
    ]
  }
}

==> symplectic_computations/computations/square_cohomology_ring_appendix_basis.json <==
{
  "description": "Rational cohomology ring of the graph Lie algebra g_square in the bases of Appendix A.",
  "manuscript_label": "app:square",
  "index_base": 1,
  "index_convention": "All basis indices and exterior indices start at 1; cohomological degrees retain their usual values 0 through 8.",
  "product_convention": "Keys k:i|l:j have k<=l and i<=j if k=l. Reverse products using graded commutativity before treating an omitted key as zero. The degree-zero element is the unit.",
  "path_basis": [
    [
      "a1"
    ],
    [
      "a2"
    ],
    [
      "b1"
    ],
    [
      "b2"
    ],
    [
      "a1",
      "b1"
    ],
    [
      "a1",
      "b2"
    ],
    [
      "a2",
      "b1"
    ],
    [
      "a2",
      "b2"
    ]
  ],
  "differential": {
    "1": [],
    "2": [],
    "3": [],
    "4": [],
    "5": [
      [
        [
          1,
          3
        ],
        "-1"
      ]
    ],
    "6": [
      [
        [
          1,
          4
        ],
        "-1"
      ]
    ],
    "7": [
      [
        [
          2,
          3
        ],
        "-1"
      ]
    ],
    "8": [
      [
        [
          2,
          4
        ],
        "-1"
      ]
    ]
  },
  "betti": [
    1,
    4,
    14,
    25,
    28,
    25,
    14,
    4,
    1
  ],
  "basis_labels": {
    "0": [
      "1"
    ],
    "8": [
      "tau"
    ],
    "1": [
      "h_{1,1}",
      "h_{1,2}",
      "h_{1,3}",
      "h_{1,4}"
    ],
    "2": [
      "h_{2,1}",
      "h_{2,2}",
      "h_{2,3}",
      "h_{2,4}",
      "h_{2,5}",
      "h_{2,6}",
      "h_{2,7}",
      "h_{2,8}",
      "h_{2,9}",
      "h_{2,10}",
      "h_{2,11}",
      "h_{2,12}",
      "h_{2,13}",
      "h_{2,14}"
    ],
    "3": [
      "h_{3,1}",
      "h_{3,2}",
      "h_{3,3}",
      "h_{3,4}",
      "h_{3,5}",
      "h_{3,6}",
      "h_{3,7}",
      "h_{3,8}",
      "h_{3,9}",
      "h_{3,10}",
      "h_{3,11}",
      "h_{3,12}",
      "h_{3,13}",
      "h_{3,14}",
      "h_{3,15}",
      "h_{3,16}",
      "h_{3,17}",
      "h_{3,18}",
      "h_{3,19}",
      "h_{3,20}",
      "h_{3,21}",
      "h_{3,22}",
      "h_{3,23}",
      "h_{3,24}",
      "h_{3,25}"
    ],
    "4": [
      "h_{4,1}",
      "h_{4,2}",
      "h_{4,3}",
      "h_{4,4}",
      "h_{4,5}",
      "h_{4,6}",
      "h_{4,7}",
      "h_{4,8}",
      "h_{4,9}",
      "h_{4,10}",
      "h_{4,11}",
      "h_{4,12}",
      "h_{4,13}",
      "h_{4,14}",
      "h_{4,15}",
      "h_{4,16}",
      "h_{4,17}",
      "h_{4,18}",
      "h_{4,19}",
      "h_{4,20}",
      "h_{4,21}",
      "h_{4,22}",
      "h_{4,23}",
      "h_{4,24}",
      "h_{4,25}",
      "h_{4,26}",
      "h_{4,27}",
      "h_{4,28}"
    ],
    "5": [
      "hat_h_{3,1}",
      "hat_h_{3,2}",
      "hat_h_{3,3}",
      "hat_h_{3,4}",
      "hat_h_{3,5}",
      "hat_h_{3,6}",
      "hat_h_{3,7}",
      "hat_h_{3,8}",
      "hat_h_{3,9}",
      "hat_h_{3,10}",
      "hat_h_{3,11}",
      "hat_h_{3,12}",
      "hat_h_{3,13}",
      "hat_h_{3,14}",
      "hat_h_{3,15}",
      "hat_h_{3,16}",
      "hat_h_{3,17}",
      "hat_h_{3,18}",
      "hat_h_{3,19}",
      "hat_h_{3,20}",
      "hat_h_{3,21}",
      "hat_h_{3,22}",
      "hat_h_{3,23}",
      "hat_h_{3,24}",
      "hat_h_{3,25}"
    ],
    "6": [
      "hat_h_{2,1}",
      "hat_h_{2,2}",
      "hat_h_{2,3}",
      "hat_h_{2,4}",
      "hat_h_{2,5}",
      "hat_h_{2,6}",
      "hat_h_{2,7}",
      "hat_h_{2,8}",
      "hat_h_{2,9}",
      "hat_h_{2,10}",
      "hat_h_{2,11}",
      "hat_h_{2,12}",
      "hat_h_{2,13}",
      "hat_h_{2,14}"
    ],
    "7": [
      "hat_h_{1,1}",
      "hat_h_{1,2}",
      "hat_h_{1,3}",
      "hat_h_{1,4}"
    ]
  },
  "representatives": {
    "0": [
      [
        [
          [],
          "1"
        ]
      ]
    ],
    "1": [
      [
        [
          [
            1
          ],
          "1"
        ]
      ],
      [
        [
          [
            2
          ],
          "1"
        ]
      ],
      [
        [
          [
            3
          ],
          "1"
        ]
      ],
      [
        [
          [
            4
          ],
          "1"
        ]
      ]
    ],
    "2": [
      [
        [
          [
            1,
            2
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            5
          ],
          "1"
        ],
        [
          [
            1,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            6
          ],
          "1"
        ],
        [
          [
            1,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            5
          ],
          "1"
        ],
        [
          [
            3,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            7
          ],
          "1"
        ],
        [
          [
            3,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            8
          ],
          "1"
        ]
      ]
    ],
    "3": [
      [
        [
          [
            1,
            2,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            7
          ],
          "1"
        ],
        [
          [
            1,
            3,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            5,
            6
          ],
          "1"
        ],
        [
          [
            1,
            6,
            7
          ],
          "-1"
        ],
        [
          [
            1,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            6,
            7
          ],
          "1"
        ],
        [
          [
            2,
            5,
            8
          ],
          "-1"
        ],
        [
          [
            1,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            5,
            7
          ],
          "1"
        ],
        [
          [
            3,
            6,
            7
          ],
          "1"
        ],
        [
          [
            3,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            6,
            7
          ],
          "1"
        ],
        [
          [
            4,
            5,
            8
          ],
          "1"
        ],
        [
          [
            3,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            4,
            6,
            8
          ],
          "1"
        ]
      ]
    ],
    "4": [
      [
        [
          [
            1,
            2,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            5,
            7
          ],
          "1"
        ],
        [
          [
            1,
            3,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            6,
            7
          ],
          "1"
        ],
        [
          [
            1,
            3,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            6,
            7
          ],
          "1"
        ],
        [
          [
            1,
            3,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            3,
            6,
            8
          ],
          "1"
        ],
        [
          [
            1,
            4,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            3,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            5,
            8
          ],
          "1"
        ],
        [
          [
            1,
            4,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5,
            6
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            7,
            8
          ],
          "1"
        ]
      ]
    ],
    "5": [
      [
        [
          [
            3,
            4,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            3,
            4,
            5,
            6,
            7
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            4,
            6,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            4,
            5,
            7,
            8
          ],
          "1"
        ],
        [
          [
            2,
            3,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            4,
            5,
            6,
            8
          ],
          "-1"
        ],
        [
          [
            1,
            4,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            6,
            8
          ],
          "1"
        ],
        [
          [
            1,
            4,
            5,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            3,
            5,
            6,
            7
          ],
          "-1"
        ],
        [
          [
            1,
            3,
            5,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            5,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            4,
            5,
            6,
            7
          ],
          "-1"
        ],
        [
          [
            1,
            3,
            5,
            6,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            3,
            5,
            6,
            7
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            5,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            5,
            6
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            6,
            7
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            4,
            6,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            5,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            5,
            7
          ],
          "1"
        ]
      ]
    ],
    "6": [
      [
        [
          [
            3,
            4,
            5,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            6,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            2,
            3,
            4,
            5,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            5,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            5,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            5,
            6,
            7
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            5,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            4,
            6,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            4,
            5,
            6,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            5,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            5,
            6,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            5,
            6,
            7
          ],
          "-1"
        ]
      ]
    ],
    "7": [
      [
        [
          [
            2,
            3,
            4,
            5,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            3,
            4,
            5,
            6,
            7,
            8
          ],
          "-1"
        ]
      ],
      [
        [
          [
            1,
            2,
            4,
            5,
            6,
            7,
            8
          ],
          "1"
        ]
      ],
      [
        [
          [
            1,
            2,
            3,
            5,
            6,
            7,
            8
          ],
          "-1"
        ]
      ]
    ],
    "8": [
      [
        [
          [
            1,
            2,
            3,
            4,
            5,
            6,
            7,
            8
          ],
          "1"
        ]
      ]
    ]
  },
  "products": {
    "1:1|1:2": [
      [
        1,
        "1"
      ]
    ],
    "1:3|1:4": [
      [
        8,
        "1"
      ]
    ],
    "1:1|2:4": [
      [
        1,
        "1"
      ]
    ],
    "1:1|2:5": [
      [
        2,
        "1"
      ]
    ],
    "1:1|2:6": [
      [
        3,
        "1"
      ]
    ],
    "1:1|2:7": [
      [
        4,
        "1"
      ]
    ],
    "1:1|2:9": [
      [
        5,
        "1"
      ]
    ],
    "1:1|2:10": [
      [
        7,
        "1"
      ]
    ],
    "1:1|2:11": [
      [
        6,
        "2"
      ]
    ],
    "1:1|2:12": [
      [
        8,
        "1"
      ]
    ],
    "1:1|2:13": [
      [
        9,
        "1"
      ]
    ],
    "1:1|2:14": [
      [
        10,
        "1"
      ]
    ],
    "1:2|2:2": [
      [
        1,
        "-1"
      ]
    ],
    "1:2|2:3": [
      [
        2,
        "-1"
      ]
    ],
    "1:2|2:4": [
      [
        3,
        "-1"
      ]
    ],
    "1:2|2:5": [
      [
        4,
        "-1"
      ]
    ],
    "1:2|2:9": [
      [
        7,
        "1"
      ]
    ],
    "1:2|2:10": [
      [
        12,
        "1"
      ]
    ],
    "1:2|2:11": [
      [
        9,
        "1"
      ]
    ],
    "1:2|2:12": [
      [
        10,
        "1"
      ]
    ],
    "1:2|2:13": [
      [
        13,
        "2"
      ]
    ],
    "1:2|2:14": [
      [
        14,
        "1"
      ]
    ],
    "1:3|2:2": [
      [
        5,
        "-1"
      ]
    ],
    "1:3|2:3": [
      [
        6,
        "-1"
      ]
    ],
    "1:3|2:4": [
      [
        7,
        "-2"
      ]
    ],
    "1:3|2:5": [
      [
        9,
        "-1"
      ]
    ],
    "1:3|2:6": [
      [
        12,
        "-1"
      ]
    ],
    "1:3|2:7": [
      [
        13,
        "-1"
      ]
    ],
    "1:3|2:11": [
      [
        18,
        "1"
      ]
    ],
    "1:3|2:12": [
      [
        19,
        "1"
      ]
    ],
    "1:3|2:13": [
      [
        20,
        "1"
      ]
    ],
    "1:3|2:14": [
      [
        21,
        "1"
      ]
    ],
    "1:4|2:2": [
      [
        6,
        "-1"
      ]
    ],
    "1:4|2:3": [
      [
        8,
        "-1"
      ]
    ],
    "1:4|2:4": [
      [
        9,
        "-1"
      ]
    ],
    "1:4|2:5": [
      [
        10,
        "-2"
      ]
    ],
    "1:4|2:6": [
      [
        13,
        "-1"
      ]
    ],
    "1:4|2:7": [
      [
        14,
        "-1"
      ]
    ],
    "1:4|2:9": [
      [
        18,
        "-1"
      ]
    ],
    "1:4|2:10": [
      [
        20,
        "-1"
      ]
    ],
    "1:4|2:11": [
      [
        19,
        "-1"
      ]
    ],
    "1:4|2:13": [
      [
        21,
        "-1"
      ]
    ],
    "1:1|3:15": [
      [
        1,
        "1"
      ]
    ],
    "1:1|3:16": [
      [
        3,
        "-1"
      ],
      [
        4,
        "1"
      ]
    ],
    "1:1|3:17": [
      [
        6,
        "1"
      ]
    ],
    "1:1|3:22": [
      [
        8,
        "1"
      ]
    ],
    "1:1|3:23": [
      [
        9,
        "1"
      ],
      [
        11,
        "1"
      ]
    ],
    "1:1|3:24": [
      [
        12,
        "1"
      ],
      [
        13,
        "1"
      ]
    ],
    "1:1|3:25": [
      [
        14,
        "1"
      ]
    ],
    "1:2|3:11": [
      [
        1,
        "-1"
      ]
    ],
    "1:2|3:15": [
      [
        3,
        "-1"
      ],
      [
        4,
        "1"
      ]
    ],
    "1:2|3:16": [
      [
        6,
        "1"
      ]
    ],
    "1:2|3:22": [
      [
        15,
        "1"
      ]
    ],
    "1:2|3:23": [
      [
        16,
        "2"
      ],
      [
        17,
        "1"
      ]
    ],
    "1:2|3:24": [
      [
        18,
        "2"
      ],
      [
        20,
        "1"
      ]
    ],
    "1:2|3:25": [
      [
        21,
        "1"
      ]
    ],
    "1:3|3:11": [
      [
        7,
        "-1"
      ]
    ],
    "1:3|3:15": [
      [
        9,
        "2"
      ],
      [
        11,
        "-1"
      ]
    ],
    "1:3|3:16": [
      [
        16,
        "1"
      ],
      [
        17,
        "-1"
      ]
    ],
    "1:3|3:17": [
      [
        19,
        "-1"
      ]
    ],
    "1:3|3:23": [
      [
        24,
        "1"
      ]
    ],
    "1:3|3:24": [
      [
        25,
        "1"
      ],
      [
        26,
        "1"
      ]
    ],
    "1:3|3:25": [
      [
        27,
        "1"
      ]
    ],
    "1:4|3:11": [
      [
        10,
        "-1"
      ]
    ],
    "1:4|3:15": [
      [
        12,
        "-2"
      ],
      [
        13,
        "1"
      ]
    ],
    "1:4|3:16": [
      [
        18,
        "-1"
      ],
      [
        20,
        "1"
      ]
    ],
    "1:4|3:17": [
      [
        22,
        "-1"
      ]
    ],
    "1:4|3:22": [
      [
        24,
        "-1"
      ]
    ],
    "1:4|3:23": [
      [
        25,
        "-1"
      ],
      [
        26,
        "-1"
      ]
    ],
    "1:4|3:24": [
      [
        27,
        "-1"
      ]
    ],
    "1:1|4:15": [
      [
        25,
        "1"
      ]
    ],
    "1:1|4:16": [
      [
        24,
        "-1"
      ]
    ],
    "1:1|4:17": [
      [
        24,
        "-1"
      ]
    ],
    "1:1|4:18": [
      [
        23,
        "1"
      ]
    ],
    "1:1|4:20": [
      [
        23,
        "1"
      ]
    ],
    "1:1|4:21": [
      [
        22,
        "-1"
      ]
    ],
    "1:1|4:23": [
      [
        17,
        "-1"
      ]
    ],
    "1:1|4:25": [
      [
        16,
        "-1"
      ]
    ],
    "1:1|4:26": [
      [
        16,
        "1"
      ]
    ],
    "1:1|4:28": [
      [
        15,
        "-1"
      ]
    ],
    "1:2|4:8": [
      [
        25,
        "-1"
      ]
    ],
    "1:2|4:9": [
      [
        24,
        "1"
      ]
    ],
    "1:2|4:11": [
      [
        24,
        "2"
      ]
    ],
    "1:2|4:12": [
      [
        23,
        "-1"
      ]
    ],
    "1:2|4:13": [
      [
        23,
        "-2"
      ]
    ],
    "1:2|4:14": [
      [
        22,
        "1"
      ]
    ],
    "1:2|4:23": [
      [
        16,
        "-1"
      ]
    ],
    "1:2|4:25": [
      [
        15,
        "-1"
      ]
    ],
    "1:2|4:26": [
      [
        15,
        "1"
      ]
    ],
    "1:2|4:28": [
      [
        11,
        "1"
      ]
    ],
    "1:3|4:2": [
      [
        25,
        "1"
      ]
    ],
    "1:3|4:3": [
      [
        24,
        "-1"
      ]
    ],
    "1:3|4:4": [
      [
        24,
        "-1"
      ]
    ],
    "1:3|4:5": [
      [
        23,
        "1"
      ]
    ],
    "1:3|4:10": [
      [
        17,
        "1"
      ]
    ],
    "1:3|4:12": [
      [
        16,
        "1"
      ]
    ],
    "1:3|4:13": [
      [
        16,
        "-1"
      ]
    ],
    "1:3|4:18": [
      [
        15,
        "-1"
      ]
    ],
    "1:3|4:20": [
      [
        15,
        "2"
      ]
    ],
    "1:3|4:22": [
      [
        11,
        "-1"
      ]
    ],
    "1:4|4:2": [
      [
        24,
        "-1"
      ]
    ],
    "1:4|4:3": [
      [
        23,
        "1"
      ]
    ],
    "1:4|4:4": [
      [
        23,
        "1"
      ]
    ],
    "1:4|4:5": [
      [
        22,
        "-1"
      ]
    ],
    "1:4|4:7": [
      [
        17,
        "-1"
      ]
    ],
    "1:4|4:9": [
      [
        16,
        "1"
      ]
    ],
    "1:4|4:11": [
      [
        16,
        "-1"
      ]
    ],
    "1:4|4:16": [
      [
        15,
        "-1"
      ]
    ],
    "1:4|4:17": [
      [
        15,
        "2"
      ]
    ],
    "1:4|4:19": [
      [
        11,
        "1"
      ]
    ],
    "1:1|5:1": [
      [
        4,
        "1"
      ]
    ],
    "1:1|5:2": [
      [
        5,
        "1"
      ]
    ],
    "1:1|5:3": [
      [
        6,
        "1"
      ]
    ],
    "1:1|5:4": [
      [
        7,
        "1"
      ]
    ],
    "1:1|5:5": [
      [
        9,
        "1"
      ]
    ],
    "1:1|5:6": [
      [
        11,
        "2"
      ]
    ],
    "1:1|5:7": [
      [
        10,
        "1"
      ]
    ],
    "1:1|5:8": [
      [
        12,
        "1"
      ]
    ],
    "1:1|5:9": [
      [
        13,
        "1"
      ]
    ],
    "1:1|5:10": [
      [
        14,
        "1"
      ]
    ],
    "1:2|5:1": [
      [
        2,
        "-1"
      ]
    ],
    "1:2|5:2": [
      [
        3,
        "-1"
      ]
    ],
    "1:2|5:3": [
      [
        4,
        "-1"
      ]
    ],
    "1:2|5:4": [
      [
        5,
        "-1"
      ]
    ],
    "1:2|5:7": [
      [
        9,
        "1"
      ]
    ],
    "1:2|5:9": [
      [
        11,
        "1"
      ]
    ],
    "1:2|5:10": [
      [
        12,
        "1"
      ]
    ],
    "1:2|5:12": [
      [
        10,
        "1"
      ]
    ],
    "1:2|5:13": [
      [
        13,
        "2"
      ]
    ],
    "1:2|5:14": [
      [
        14,
        "1"
      ]
    ],
    "1:3|5:5": [
      [
        2,
        "-1"
      ]
    ],
    "1:3|5:6": [
      [
        3,
        "-1"
      ]
    ],
    "1:3|5:7": [
      [
        4,
        "-2"
      ]
    ],
    "1:3|5:9": [
      [
        5,
        "-1"
      ]
    ],
    "1:3|5:12": [
      [
        6,
        "-1"
      ]
    ],
    "1:3|5:13": [
      [
        7,
        "-1"
      ]
    ],
    "1:3|5:18": [
      [
        11,
        "1"
      ]
    ],
    "1:3|5:19": [
      [
        12,
        "1"
      ]
    ],
    "1:3|5:20": [
      [
        13,
        "1"
      ]
    ],
    "1:3|5:21": [
      [
        14,
        "1"
      ]
    ],
    "1:4|5:6": [
      [
        2,
        "-1"
      ]
    ],
    "1:4|5:8": [
      [
        3,
        "-1"
      ]
    ],
    "1:4|5:9": [
      [
        4,
        "-1"
      ]
    ],
    "1:4|5:10": [
      [
        5,
        "-2"
      ]
    ],
    "1:4|5:13": [
      [
        6,
        "-1"
      ]
    ],
    "1:4|5:14": [
      [
        7,
        "-1"
      ]
    ],
    "1:4|5:18": [
      [
        9,
        "-1"
      ]
    ],
    "1:4|5:19": [
      [
        11,
        "-1"
      ]
    ],
    "1:4|5:20": [
      [
        10,
        "-1"
      ]
    ],
    "1:4|5:21": [
      [
        13,
        "-1"
      ]
    ],
    "1:1|6:1": [
      [
        2,
        "-1"
      ]
    ],
    "1:2|6:1": [
      [
        1,
        "1"
      ]
    ],
    "1:3|6:8": [
      [
        4,
        "-1"
      ]
    ],
    "1:4|6:8": [
      [
        3,
        "1"
      ]
    ],
    "1:1|7:1": [
      [
        1,
        "1"
      ]
    ],
    "1:2|7:2": [
      [
        1,
        "1"
      ]
    ],
    "1:3|7:3": [
      [
        1,
        "1"
      ]
    ],
    "1:4|7:4": [
      [
        1,
        "1"
      ]
    ],
    "2:2|2:5": [
      [
        1,
        "-1"
      ]
    ],
    "2:2|2:6": [
      [
        2,
        "-1"
      ]
    ],
    "2:2|2:7": [
      [
        3,
        "-1"
      ]
    ],
    "2:2|2:10": [
      [
        8,
        "-1"
      ]
    ],
    "2:2|2:11": [
      [
        7,
        "-1"
      ]
    ],
    "2:2|2:12": [
      [
        10,
        "-1"
      ]
    ],
    "2:2|2:13": [
      [
        11,
        "-1"
      ]
    ],
    "2:2|2:14": [
      [
        12,
        "-1"
      ]
    ],
    "2:3|2:4": [
      [
        1,
        "1"
      ]
    ],
    "2:3|2:6": [
      [
        4,
        "-1"
      ]
    ],
    "2:3|2:7": [
      [
        5,
        "-1"
      ]
    ],
    "2:3|2:9": [
      [
        7,
        "1"
      ]
    ],
    "2:3|2:10": [
      [
        9,
        "-1"
      ]
    ],
    "2:3|2:11": [
      [
        10,
        "1"
      ]
    ],
    "2:3|2:13": [
      [
        13,
        "-1"
      ]
    ],
    "2:3|2:14": [
      [
        14,
        "-1"
      ]
    ],
    "2:4|2:4": [
      [
        2,
        "2"
      ]
    ],
    "2:4|2:5": [
      [
        3,
        "1"
      ],
      [
        4,
        "1"
      ]
    ],
    "2:4|2:7": [
      [
        6,
        "-1"
      ]
    ],
    "2:4|2:9": [
      [
        8,
        "1"
      ]
    ],
    "2:4|2:10": [
      [
        15,
        "-1"
      ]
    ],
    "2:4|2:11": [
      [
        9,
        "2"
      ]
    ],
    "2:4|2:12": [
      [
        12,
        "-1"
      ],
      [
        13,
        "1"
      ]
    ],
    "2:4|2:13": [
      [
        16,
        "-2"
      ]
    ],
    "2:4|2:14": [
      [
        20,
        "-1"
      ]
    ],
    "2:5|2:5": [
      [
        5,
        "2"
      ]
    ],
    "2:5|2:6": [
      [
        6,
        "1"
      ]
    ],
    "2:5|2:9": [
      [
        9,
        "-1"
      ],
      [
        11,
        "1"
      ]
    ],
    "2:5|2:10": [
      [
        17,
        "-1"
      ]
    ],
    "2:5|2:11": [
      [
        12,
        "2"
      ]
    ],
    "2:5|2:12": [
      [
        14,
        "1"
      ]
    ],
    "2:5|2:13": [
      [
        18,
        "-2"
      ]
    ],
    "2:5|2:14": [
      [
        21,
        "-1"
      ]
    ],
    "2:6|2:9": [
      [
        15,
        "1"
      ]
    ],
    "2:6|2:11": [
      [
        16,
        "1"
      ],
      [
        17,
        "1"
      ]
    ],
    "2:6|2:12": [
      [
        18,
        "1"
      ]
    ],
    "2:6|2:13": [
      [
        19,
        "-1"
      ]
    ],
    "2:6|2:14": [
      [
        22,
        "-1"
      ]
    ],
    "2:7|2:9": [
      [
        16,
        "1"
      ]
    ],
    "2:7|2:10": [
      [
        19,
        "1"
      ]
    ],
    "2:7|2:11": [
      [
        18,
        "1"
      ],
      [
        20,
        "1"
      ]
    ],
    "2:7|2:12": [
      [
        21,
        "1"
      ]
    ],
    "2:7|2:13": [
      [
        22,
        "1"
      ]
    ],
    "2:9|2:12": [
      [
        23,
        "-1"
      ]
    ],
    "2:9|2:13": [
      [
        24,
        "-1"
      ]
    ],
    "2:9|2:14": [
      [
        25,
        "-1"
      ]
    ],
    "2:10|2:11": [
      [
        24,
        "1"
      ]
    ],
    "2:10|2:12": [
      [
        26,
        "1"
      ]
    ],
    "2:10|2:14": [
      [
        28,
        "-1"
      ]
    ],
    "2:11|2:11": [
      [
        23,
        "2"
      ]
    ],
    "2:11|2:13": [
      [
        25,
        "1"
      ],
      [
        26,
        "-1"
      ]
    ],
    "2:11|2:14": [
      [
        27,
        "-1"
      ]
    ],
    "2:12|2:13": [
      [
        27,
        "1"
      ]
    ],
    "2:13|2:13": [
      [
        28,
        "2"
      ]
    ],
    "2:1|3:22": [
      [
        25,
        "1"
      ]
    ],
    "2:1|3:23": [
      [
        24,
        "-3"
      ]
    ],
    "2:1|3:24": [
      [
        23,
        "3"
      ]
    ],
    "2:1|3:25": [
      [
        22,
        "-1"
      ]
    ],
    "2:2|3:12": [
      [
        25,
        "1"
      ]
    ],
    "2:2|3:13": [
      [
        24,
        "-1"
      ]
    ],
    "2:2|3:14": [
      [
        23,
        "1"
      ]
    ],
    "2:2|3:16": [
      [
        21,
        "1"
      ]
    ],
    "2:2|3:17": [
      [
        19,
        "1"
      ]
    ],
    "2:2|3:19": [
      [
        17,
        "-1"
      ]
    ],
    "2:2|3:21": [
      [
        16,
        "-1"
      ]
    ],
    "2:2|3:23": [
      [
        14,
        "-1"
      ]
    ],
    "2:2|3:24": [
      [
        13,
        "1"
      ]
    ],
    "2:2|3:25": [
      [
        12,
        "-1"
      ]
    ],
    "2:3|3:12": [
      [
        24,
        "-1"
      ]
    ],
    "2:3|3:13": [
      [
        23,
        "1"
      ]
    ],
    "2:3|3:14": [
      [
        22,
        "-1"
      ]
    ],
    "2:3|3:16": [
      [
        20,
        "-1"
      ]
    ],
    "2:3|3:17": [
      [
        18,
        "-1"
      ]
    ],
    "2:3|3:18": [
      [
        17,
        "1"
      ]
    ],
    "2:3|3:20": [
      [
        16,
        "1"
      ]
    ],
    "2:3|3:22": [
      [
        14,
        "1"
      ]
    ],
    "2:3|3:23": [
      [
        13,
        "-1"
      ]
    ],
    "2:3|3:24": [
      [
        12,
        "1"
      ]
    ],
    "2:4|3:7": [
      [
        25,
        "-1"
      ]
    ],
    "2:4|3:9": [
      [
        24,
        "2"
      ]
    ],
    "2:4|3:10": [
      [
        23,
        "-1"
      ]
    ],
    "2:4|3:15": [
      [
        21,
        "2"
      ]
    ],
    "2:4|3:16": [
      [
        19,
        "2"
      ]
    ],
    "2:4|3:19": [
      [
        16,
        "-2"
      ]
    ],
    "2:4|3:21": [
      [
        15,
        "-2"
      ]
    ],
    "2:4|3:23": [
      [
        10,
        "1"
      ]
    ],
    "2:4|3:24": [
      [
        9,
        "-2"
      ]
    ],
    "2:4|3:25": [
      [
        7,
        "1"
      ]
    ],
    "2:5|3:7": [
      [
        24,
        "1"
      ]
    ],
    "2:5|3:9": [
      [
        23,
        "-2"
      ]
    ],
    "2:5|3:10": [
      [
        22,
        "1"
      ]
    ],
    "2:5|3:15": [
      [
        20,
        "-2"
      ]
    ],
    "2:5|3:16": [
      [
        18,
        "-2"
      ]
    ],
    "2:5|3:18": [
      [
        16,
        "2"
      ]
    ],
    "2:5|3:20": [
      [
        15,
        "2"
      ]
    ],
    "2:5|3:22": [
      [
        10,
        "-1"
      ]
    ],
    "2:5|3:23": [
      [
        9,
        "2"
      ]
    ],
    "2:5|3:24": [
      [
        7,
        "-1"
      ]
    ],
    "2:6|3:5": [
      [
        25,
        "1"
      ]
    ],
    "2:6|3:6": [
      [
        24,
        "-1"
      ]
    ],
    "2:6|3:8": [
      [
        23,
        "1"
      ]
    ],
    "2:6|3:11": [
      [
        21,
        "-1"
      ]
    ],
    "2:6|3:15": [
      [
        19,
        "1"
      ]
    ],
    "2:6|3:19": [
      [
        15,
        "-1"
      ]
    ],
    "2:6|3:21": [
      [
        11,
        "1"
      ]
    ],
    "2:6|3:23": [
      [
        8,
        "-1"
      ]
    ],
    "2:6|3:24": [
      [
        6,
        "1"
      ]
    ],
    "2:6|3:25": [
      [
        5,
        "-1"
      ]
    ],
    "2:7|3:5": [
      [
        24,
        "-1"
      ]
    ],
    "2:7|3:6": [
      [
        23,
        "1"
      ]
    ],
    "2:7|3:8": [
      [
        22,
        "-1"
      ]
    ],
    "2:7|3:11": [
      [
        20,
        "1"
      ]
    ],
    "2:7|3:15": [
      [
        18,
        "-1"
      ]
    ],
    "2:7|3:18": [
      [
        15,
        "1"
      ]
    ],
    "2:7|3:20": [
      [
        11,
        "-1"
      ]
    ],
    "2:7|3:22": [
      [
        8,
        "1"
      ]
    ],
    "2:7|3:23": [
      [
        6,
        "-1"
      ]
    ],
    "2:7|3:24": [
      [
        5,
        "1"
      ]
    ],
    "2:8|3:11": [
      [
        17,
        "-1"
      ]
    ],
    "2:8|3:15": [
      [
        16,
        "-3"
      ]
    ],
    "2:8|3:16": [
      [
        15,
        "3"
      ]
    ],
    "2:8|3:17": [
      [
        11,
        "1"
      ]
    ],
    "2:9|3:3": [
      [
        25,
        "1"
      ]
    ],
    "2:9|3:4": [
      [
        24,
        "-1"
      ]
    ],
    "2:9|3:8": [
      [
        17,
        "1"
      ]
    ],
    "2:9|3:10": [
      [
        16,
        "1"
      ]
    ],
    "2:9|3:14": [
      [
        15,
        "1"
      ]
    ],
    "2:9|3:15": [
      [
        14,
        "-1"
      ]
    ],
    "2:9|3:16": [
      [
        10,
        "-1"
      ]
    ],
    "2:9|3:17": [
      [
        8,
        "-1"
      ]
    ],
    "2:9|3:24": [
      [
        4,
        "1"
      ]
    ],
    "2:9|3:25": [
      [
        3,
        "-1"
      ]
    ],
    "2:10|3:1": [
      [
        25,
        "-1"
      ]
    ],
    "2:10|3:2": [
      [
        24,
        "1"
      ]
    ],
    "2:10|3:8": [
      [
        16,
        "1"
      ]
    ],
    "2:10|3:10": [
      [
        15,
        "1"
      ]
    ],
    "2:10|3:11": [
      [
        14,
        "1"
      ]
    ],
    "2:10|3:14": [
      [
        11,
        "-1"
      ]
    ],
    "2:10|3:15": [
      [
        10,
        "-1"
      ]
    ],
    "2:10|3:16": [
      [
        8,
        "-1"
      ]
    ],
    "2:10|3:24": [
      [
        2,
        "-1"
      ]
    ],
    "2:10|3:25": [
      [
        1,
        "1"
      ]
    ],
    "2:11|3:3": [
      [
        24,
        "-2"
      ]
    ],
    "2:11|3:4": [
      [
        23,
        "2"
      ]
    ],
    "2:11|3:6": [
      [
        17,
        "-1"
      ]
    ],
    "2:11|3:9": [
      [
        16,
        "-2"
      ]
    ],
    "2:11|3:13": [
      [
        15,
        "-1"
      ]
    ],
    "2:11|3:15": [
      [
        13,
        "1"
      ]
    ],
    "2:11|3:16": [
      [
        9,
        "2"
      ]
    ],
    "2:11|3:17": [
      [
        6,
        "1"
      ]
    ],
    "2:11|3:23": [
      [
        4,
        "-2"
      ]
    ],
    "2:11|3:24": [
      [
        3,
        "2"
      ]
    ],
    "2:12|3:3": [
      [
        23,
        "1"
      ]
    ],
    "2:12|3:4": [
      [
        22,
        "-1"
      ]
    ],
    "2:12|3:5": [
      [
        17,
        "1"
      ]
    ],
    "2:12|3:7": [
      [
        16,
        "1"
      ]
    ],
    "2:12|3:12": [
      [
        15,
        "1"
      ]
    ],
    "2:12|3:15": [
      [
        12,
        "-1"
      ]
    ],
    "2:12|3:16": [
      [
        7,
        "-1"
      ]
    ],
    "2:12|3:17": [
      [
        5,
        "-1"
      ]
    ],
    "2:12|3:22": [
      [
        4,
        "1"
      ]
    ],
    "2:12|3:23": [
      [
        3,
        "-1"
      ]
    ],
    "2:13|3:1": [
      [
        24,
        "2"
      ]
    ],
    "2:13|3:2": [
      [
        23,
        "-2"
      ]
    ],
    "2:13|3:6": [
      [
        16,
        "-1"
      ]
    ],
    "2:13|3:9": [
      [
        15,
        "-2"
      ]
    ],
    "2:13|3:11": [
      [
        13,
        "-1"
      ]
    ],
    "2:13|3:13": [
      [
        11,
        "1"
      ]
    ],
    "2:13|3:15": [
      [
        9,
        "2"
      ]
    ],
    "2:13|3:16": [
      [
        6,
        "1"
      ]
    ],
    "2:13|3:23": [
      [
        2,
        "2"
      ]
    ],
    "2:13|3:24": [
      [
        1,
        "-2"
      ]
    ],
    "2:14|3:1": [
      [
        23,
        "-1"
      ]
    ],
    "2:14|3:2": [
      [
        22,
        "1"
      ]
    ],
    "2:14|3:5": [
      [
        16,
        "1"
      ]
    ],
    "2:14|3:7": [
      [
        15,
        "1"
      ]
    ],
    "2:14|3:11": [
      [
        12,
        "1"
      ]
    ],
    "2:14|3:12": [
      [
        11,
        "-1"
      ]
    ],
    "2:14|3:15": [
      [
        7,
        "-1"
      ]
    ],
    "2:14|3:16": [
      [
        5,
        "-1"
      ]
    ],
    "2:14|3:22": [
      [
        2,
        "-1"
      ]
    ],
    "2:14|3:23": [
      [
        1,
        "1"
      ]
    ],
    "2:2|4:17": [
      [
        14,
        "-1"
      ]
    ],
    "2:2|4:18": [
      [
        13,
        "1"
      ]
    ],
    "2:2|4:19": [
      [
        12,
        "-1"
      ]
    ],
    "2:2|4:21": [
      [
        10,
        "-1"
      ]
    ],
    "2:2|4:22": [
      [
        11,
        "1"
      ]
    ],
    "2:2|4:26": [
      [
        7,
        "-1"
      ]
    ],
    "2:2|4:27": [
      [
        6,
        "1"
      ]
    ],
    "2:2|4:28": [
      [
        5,
        "-1"
      ]
    ],
    "2:3|4:15": [
      [
        14,
        "1"
      ]
    ],
    "2:3|4:16": [
      [
        13,
        "-1"
      ]
    ],
    "2:3|4:19": [
      [
        11,
        "1"
      ]
    ],
    "2:3|4:20": [
      [
        10,
        "1"
      ]
    ],
    "2:3|4:22": [
      [
        9,
        "-1"
      ]
    ],
    "2:3|4:24": [
      [
        7,
        "1"
      ]
    ],
    "2:3|4:25": [
      [
        6,
        "-1"
      ]
    ],
    "2:3|4:28": [
      [
        4,
        "1"
      ]
    ],
    "2:4|4:9": [
      [
        14,
        "1"
      ]
    ],
    "2:4|4:13": [
      [
        13,
        "-2"
      ]
    ],
    "2:4|4:14": [
      [
        10,
        "1"
      ]
    ],
    "2:4|4:16": [
      [
        12,
        "1"
      ]
    ],
    "2:4|4:17": [
      [
        12,
        "-1"
      ]
    ],
    "2:4|4:20": [
      [
        11,
        "-2"
      ]
    ],
    "2:4|4:21": [
      [
        9,
        "1"
      ]
    ],
    "2:4|4:23": [
      [
        7,
        "-1"
      ]
    ],
    "2:4|4:25": [
      [
        5,
        "1"
      ]
    ],
    "2:4|4:26": [
      [
        5,
        "1"
      ]
    ],
    "2:4|4:27": [
      [
        4,
        "-2"
      ]
    ],
    "2:4|4:28": [
      [
        3,
        "1"
      ]
    ],
    "2:5|4:8": [
      [
        14,
        "-1"
      ]
    ],
    "2:5|4:11": [
      [
        13,
        "2"
      ]
    ],
    "2:5|4:12": [
      [
        10,
        "-1"
      ]
    ],
    "2:5|4:15": [
      [
        12,
        "-1"
      ]
    ],
    "2:5|4:17": [
      [
        11,
        "2"
      ]
    ],
    "2:5|4:18": [
      [
        9,
        "-1"
      ]
    ],
    "2:5|4:20": [
      [
        9,
        "1"
      ]
    ],
    "2:5|4:23": [
      [
        6,
        "1"
      ]
    ],
    "2:5|4:24": [
      [
        5,
        "-2"
      ]
    ],
    "2:5|4:25": [
      [
        4,
        "1"
      ]
    ],
    "2:5|4:26": [
      [
        4,
        "1"
      ]
    ],
    "2:5|4:28": [
      [
        2,
        "-1"
      ]
    ],
    "2:6|4:7": [
      [
        14,
        "1"
      ]
    ],
    "2:6|4:10": [
      [
        13,
        "-1"
      ]
    ],
    "2:6|4:11": [
      [
        12,
        "-1"
      ]
    ],
    "2:6|4:12": [
      [
        11,
        "1"
      ]
    ],
    "2:6|4:13": [
      [
        11,
        "1"
      ]
    ],
    "2:6|4:14": [
      [
        9,
        "-1"
      ]
    ],
    "2:6|4:23": [
      [
        5,
        "1"
      ]
    ],
    "2:6|4:25": [
      [
        3,
        "-1"
      ]
    ],
    "2:6|4:27": [
      [
        2,
        "1"
      ]
    ],
    "2:7|4:7": [
      [
        13,
        "-1"
      ]
    ],
    "2:7|4:8": [
      [
        12,
        "1"
      ]
    ],
    "2:7|4:9": [
      [
        11,
        "-1"
      ]
    ],
    "2:7|4:10": [
      [
        10,
        "1"
      ]
    ],
    "2:7|4:11": [
      [
        11,
        "-1"
      ]
    ],
    "2:7|4:13": [
      [
        9,
        "1"
      ]
    ],
    "2:7|4:23": [
      [
        4,
        "-1"
      ]
    ],
    "2:7|4:24": [
      [
        3,
        "1"
      ]
    ],
    "2:7|4:26": [
      [
        2,
        "-1"
      ]
    ],
    "2:9|4:4": [
      [
        14,
        "-1"
      ]
    ],
    "2:9|4:5": [
      [
        13,
        "1"
      ]
    ],
    "2:9|4:6": [
      [
        12,
        "-1"
      ]
    ],
    "2:9|4:13": [
      [
        7,
        "1"
      ]
    ],
    "2:9|4:14": [
      [
        6,
        "-1"
      ]
    ],
    "2:9|4:18": [
      [
        5,
        "-1"
      ]
    ],
    "2:9|4:20": [
      [
        5,
        "1"
      ]
    ],
    "2:9|4:21": [
      [
        4,
        "1"
      ]
    ],
    "2:9|4:22": [
      [
        3,
        "-1"
      ]
    ],
    "2:10|4:1": [
      [
        14,
        "-1"
      ]
    ],
    "2:10|4:3": [
      [
        12,
        "1"
      ]
    ],
    "2:10|4:5": [
      [
        11,
        "-1"
      ]
    ],
    "2:10|4:10": [
      [
        7,
        "1"
      ]
    ],
    "2:10|4:12": [
      [
        5,
        "-1"
      ]
    ],
    "2:10|4:14": [
      [
        4,
        "1"
      ]
    ],
    "2:10|4:20": [
      [
        3,
        "1"
      ]
    ],
    "2:10|4:21": [
      [
        2,
        "-1"
      ]
    ],
    "2:11|4:2": [
      [
        14,
        "1"
      ]
    ],
    "2:11|4:3": [
      [
        13,
        "-1"
      ]
    ],
    "2:11|4:4": [
      [
        13,
        "1"
      ]
    ],
    "2:11|4:5": [
      [
        10,
        "-1"
      ]
    ],
    "2:11|4:6": [
      [
        11,
        "2"
      ]
    ],
    "2:11|4:9": [
      [
        7,
        "-1"
      ]
    ],
    "2:11|4:11": [
      [
        7,
        "-1"
      ]
    ],
    "2:11|4:12": [
      [
        6,
        "1"
      ]
    ],
    "2:11|4:13": [
      [
        6,
        "1"
      ]
    ],
    "2:11|4:17": [
      [
        5,
        "2"
      ]
    ],
    "2:11|4:19": [
      [
        3,
        "1"
      ]
    ],
    "2:11|4:20": [
      [
        4,
        "-2"
      ]
    ],
    "2:11|4:22": [
      [
        2,
        "1"
      ]
    ],
    "2:12|4:2": [
      [
        13,
        "-1"
      ]
    ],
    "2:12|4:3": [
      [
        10,
        "1"
      ]
    ],
    "2:12|4:6": [
      [
        9,
        "-1"
      ]
    ],
    "2:12|4:8": [
      [
        7,
        "1"
      ]
    ],
    "2:12|4:11": [
      [
        6,
        "-1"
      ]
    ],
    "2:12|4:15": [
      [
        5,
        "-1"
      ]
    ],
    "2:12|4:16": [
      [
        4,
        "1"
      ]
    ],
    "2:12|4:17": [
      [
        4,
        "-1"
      ]
    ],
    "2:12|4:19": [
      [
        2,
        "-1"
      ]
    ],
    "2:13|4:1": [
      [
        13,
        "2"
      ]
    ],
    "2:13|4:2": [
      [
        12,
        "-1"
      ]
    ],
    "2:13|4:3": [
      [
        11,
        "-1"
      ]
    ],
    "2:13|4:4": [
      [
        11,
        "1"
      ]
    ],
    "2:13|4:5": [
      [
        9,
        "1"
      ]
    ],
    "2:13|4:7": [
      [
        7,
        "-1"
      ]
    ],
    "2:13|4:10": [
      [
        6,
        "-1"
      ]
    ],
    "2:13|4:11": [
      [
        5,
        "2"
      ]
    ],
    "2:13|4:13": [
      [
        4,
        "-2"
      ]
    ],
    "2:13|4:16": [
      [
        3,
        "-1"
      ]
    ],
    "2:13|4:18": [
      [
        2,
        "1"
      ]
    ],
    "2:14|4:1": [
      [
        10,
        "-1"
      ]
    ],
    "2:14|4:2": [
      [
        11,
        "1"
      ]
    ],
    "2:14|4:4": [
      [
        9,
        "-1"
      ]
    ],
    "2:14|4:7": [
      [
        6,
        "1"
      ]
    ],
    "2:14|4:8": [
      [
        5,
        "-1"
      ]
    ],
    "2:14|4:9": [
      [
        4,
        "1"
      ]
    ],
    "2:14|4:15": [
      [
        3,
        "1"
      ]
    ],
    "2:14|4:17": [
      [
        2,
        "-1"
      ]
    ],
    "2:2|5:1": [
      [
        2,
        "-1"
      ]
    ],
    "2:2|5:5": [
      [
        3,
        "-1"
      ]
    ],
    "2:2|5:6": [
      [
        4,
        "-1"
      ]
    ],
    "2:3|5:2": [
      [
        2,
        "-1"
      ]
    ],
    "2:3|5:6": [
      [
        3,
        "-1"
      ]
    ],
    "2:3|5:8": [
      [
        4,
        "-1"
      ]
    ],
    "2:4|5:1": [
      [
        1,
        "1"
      ]
    ],
    "2:4|5:3": [
      [
        2,
        "-1"
      ]
    ],
    "2:4|5:7": [
      [
        3,
        "-2"
      ]
    ],
    "2:4|5:9": [
      [
        4,
        "-1"
      ]
    ],
    "2:5|5:2": [
      [
        1,
        "1"
      ]
    ],
    "2:5|5:4": [
      [
        2,
        "-1"
      ]
    ],
    "2:5|5:9": [
      [
        3,
        "-1"
      ]
    ],
    "2:5|5:10": [
      [
        4,
        "-2"
      ]
    ],
    "2:6|5:3": [
      [
        1,
        "1"
      ]
    ],
    "2:6|5:12": [
      [
        3,
        "-1"
      ]
    ],
    "2:6|5:13": [
      [
        4,
        "-1"
      ]
    ],
    "2:7|5:4": [
      [
        1,
        "1"
      ]
    ],
    "2:7|5:13": [
      [
        3,
        "-1"
      ]
    ],
    "2:7|5:14": [
      [
        4,
        "-1"
      ]
    ],
    "2:9|5:5": [
      [
        1,
        "1"
      ]
    ],
    "2:9|5:7": [
      [
        2,
        "1"
      ]
    ],
    "2:9|5:18": [
      [
        4,
        "-1"
      ]
    ],
    "2:10|5:7": [
      [
        1,
        "1"
      ]
    ],
    "2:10|5:12": [
      [
        2,
        "1"
      ]
    ],
    "2:10|5:20": [
      [
        4,
        "-1"
      ]
    ],
    "2:11|5:6": [
      [
        1,
        "2"
      ]
    ],
    "2:11|5:9": [
      [
        2,
        "1"
      ]
    ],
    "2:11|5:18": [
      [
        3,
        "1"
      ]
    ],
    "2:11|5:19": [
      [
        4,
        "-1"
      ]
    ],
    "2:12|5:8": [
      [
        1,
        "1"
      ]
    ],
    "2:12|5:10": [
      [
        2,
        "1"
      ]
    ],
    "2:12|5:19": [
      [
        3,
        "1"
      ]
    ],
    "2:13|5:9": [
      [
        1,
        "1"
      ]
    ],
    "2:13|5:13": [
      [
        2,
        "2"
      ]
    ],
    "2:13|5:20": [
      [
        3,
        "1"
      ]
    ],
    "2:13|5:21": [
      [
        4,
        "-1"
      ]
    ],
    "2:14|5:10": [
      [
        1,
        "1"
      ]
    ],
    "2:14|5:14": [
      [
        2,
        "1"
      ]
    ],
    "2:14|5:21": [
      [
        3,
        "1"
      ]
    ],
    "2:1|6:1": [
      [
        1,
        "1"
      ]
    ],
    "2:2|6:2": [
      [
        1,
        "1"
      ]
    ],
    "2:3|6:3": [
      [
        1,
        "1"
      ]
    ],
    "2:4|6:4": [
      [
        1,
        "1"
      ]
    ],
    "2:5|6:5": [
      [
        1,
        "1"
      ]
    ],
    "2:6|6:6": [
      [
        1,
        "1"
      ]
    ],
    "2:7|6:7": [
      [
        1,
        "1"
      ]
    ],
    "2:8|6:8": [
      [
        1,
        "1"
      ]
    ],
    "2:9|6:9": [
      [
        1,
        "1"
      ]
    ],
    "2:10|6:10": [
      [
        1,
        "1"
      ]
    ],
    "2:11|6:11": [
      [
        1,
        "1"
      ]
    ],
    "2:12|6:12": [
      [
        1,
        "1"
      ]
    ],
    "2:13|6:13": [
      [
        1,
        "1"
      ]
    ],
    "2:14|6:14": [
      [
        1,
        "1"
      ]
    ],
    "3:1|3:23": [
      [
        14,
        "1"
      ]
    ],
    "3:1|3:24": [
      [
        13,
        "-2"
      ]
    ],
    "3:1|3:25": [
      [
        10,
        "1"
      ]
    ],
    "3:2|3:22": [
      [
        14,
        "-1"
      ]
    ],
    "3:2|3:23": [
      [
        13,
        "2"
      ]
    ],
    "3:2|3:24": [
      [
        10,
        "-1"
      ]
    ],
    "3:3|3:23": [
      [
        12,
        "-1"
      ]
    ],
    "3:3|3:24": [
      [
        11,
        "2"
      ]
    ],
    "3:3|3:25": [
      [
        9,
        "-1"
      ]
    ],
    "3:4|3:22": [
      [
        12,
        "1"
      ]
    ],
    "3:4|3:23": [
      [
        11,
        "-2"
      ]
    ],
    "3:4|3:24": [
      [
        9,
        "1"
      ]
    ],
    "3:5|3:16": [
      [
        14,
        "-1"
      ]
    ],
    "3:5|3:17": [
      [
        12,
        "-1"
      ]
    ],
    "3:5|3:24": [
      [
        7,
        "1"
      ]
    ],
    "3:5|3:25": [
      [
        6,
        "-1"
      ]
    ],
    "3:6|3:16": [
      [
        13,
        "1"
      ]
    ],
    "3:6|3:17": [
      [
        11,
        "1"
      ]
    ],
    "3:6|3:23": [
      [
        7,
        "-1"
      ]
    ],
    "3:6|3:24": [
      [
        6,
        "1"
      ]
    ],
    "3:7|3:15": [
      [
        14,
        "-1"
      ]
    ],
    "3:7|3:16": [
      [
        12,
        "-1"
      ]
    ],
    "3:7|3:24": [
      [
        5,
        "-1"
      ]
    ],
    "3:7|3:25": [
      [
        4,
        "1"
      ]
    ],
    "3:8|3:16": [
      [
        10,
        "-1"
      ]
    ],
    "3:8|3:17": [
      [
        9,
        "-1"
      ]
    ],
    "3:8|3:22": [
      [
        7,
        "1"
      ]
    ],
    "3:8|3:23": [
      [
        6,
        "-1"
      ]
    ],
    "3:9|3:15": [
      [
        13,
        "2"
      ]
    ],
    "3:9|3:16": [
      [
        11,
        "2"
      ]
    ],
    "3:9|3:23": [
      [
        5,
        "2"
      ]
    ],
    "3:9|3:24": [
      [
        4,
        "-2"
      ]
    ],
    "3:10|3:15": [
      [
        10,
        "-1"
      ]
    ],
    "3:10|3:16": [
      [
        9,
        "-1"
      ]
    ],
    "3:10|3:22": [
      [
        5,
        "-1"
      ]
    ],
    "3:10|3:23": [
      [
        4,
        "1"
      ]
    ],
    "3:11|3:12": [
      [
        14,
        "-1"
      ]
    ],
    "3:11|3:13": [
      [
        13,
        "1"
      ]
    ],
    "3:11|3:14": [
      [
        10,
        "-1"
      ]
    ],
    "3:11|3:17": [
      [
        8,
        "1"
      ]
    ],
    "3:11|3:20": [
      [
        7,
        "-1"
      ]
    ],
    "3:11|3:21": [
      [
        6,
        "1"
      ]
    ],
    "3:12|3:15": [
      [
        12,
        "-1"
      ]
    ],
    "3:12|3:24": [
      [
        3,
        "1"
      ]
    ],
    "3:12|3:25": [
      [
        2,
        "-1"
      ]
    ],
    "3:13|3:15": [
      [
        11,
        "1"
      ]
    ],
    "3:13|3:23": [
      [
        3,
        "-1"
      ]
    ],
    "3:13|3:24": [
      [
        2,
        "1"
      ]
    ],
    "3:14|3:15": [
      [
        9,
        "-1"
      ]
    ],
    "3:14|3:22": [
      [
        3,
        "1"
      ]
    ],
    "3:14|3:23": [
      [
        2,
        "-1"
      ]
    ],
    "3:15|3:16": [
      [
        8,
        "3"
      ]
    ],
    "3:15|3:18": [
      [
        7,
        "1"
      ]
    ],
    "3:15|3:19": [
      [
        6,
        "-1"
      ]
    ],
    "3:15|3:20": [
      [
        5,
        "2"
      ]
    ],
    "3:15|3:21": [
      [
        4,
        "-2"
      ]
    ],
    "3:16|3:18": [
      [
        5,
        "2"
      ]
    ],
    "3:16|3:19": [
      [
        4,
        "-2"
      ]
    ],
    "3:16|3:20": [
      [
        3,
        "1"
      ]
    ],
    "3:16|3:21": [
      [
        2,
        "-1"
      ]
    ],
    "3:17|3:18": [
      [
        3,
        "1"
      ]
    ],
    "3:17|3:19": [
      [
        2,
        "-1"
      ]
    ],
    "3:22|3:25": [
      [
        1,
        "-1"
      ]
    ],
    "3:23|3:24": [
      [
        1,
        "3"
      ]
    ],
    "3:11|4:19": [
      [
        4,
        "-1"
      ]
    ],
    "3:11|4:22": [
      [
        3,
        "1"
      ]
    ],
    "3:11|4:28": [
      [
        2,
        "-1"
      ]
    ],
    "3:15|4:16": [
      [
        4,
        "1"
      ]
    ],
    "3:15|4:17": [
      [
        4,
        "-2"
      ]
    ],
    "3:15|4:18": [
      [
        3,
        "1"
      ]
    ],
    "3:15|4:20": [
      [
        3,
        "-2"
      ]
    ],
    "3:15|4:25": [
      [
        2,
        "1"
      ]
    ],
    "3:15|4:26": [
      [
        2,
        "-1"
      ]
    ],
    "3:15|4:28": [
      [
        1,
        "1"
      ]
    ],
    "3:16|4:9": [
      [
        4,
        "-1"
      ]
    ],
    "3:16|4:11": [
      [
        4,
        "1"
      ]
    ],
    "3:16|4:12": [
      [
        3,
        "-1"
      ]
    ],
    "3:16|4:13": [
      [
        3,
        "1"
      ]
    ],
    "3:16|4:23": [
      [
        2,
        "1"
      ]
    ],
    "3:16|4:25": [
      [
        1,
        "1"
      ]
    ],
    "3:16|4:26": [
      [
        1,
        "-1"
      ]
    ],
    "3:17|4:7": [
      [
        4,
        "1"
      ]
    ],
    "3:17|4:10": [
      [
        3,
        "-1"
      ]
    ],
    "3:17|4:23": [
      [
        1,
        "1"
      ]
    ],
    "3:22|4:5": [
      [
        4,
        "1"
      ]
    ],
    "3:22|4:14": [
      [
        2,
        "-1"
      ]
    ],
    "3:22|4:21": [
      [
        1,
        "1"
      ]
    ],
    "3:23|4:3": [
      [
        4,
        "-1"
      ]
    ],
    "3:23|4:4": [
      [
        4,
        "-1"
      ]
    ],
    "3:23|4:5": [
      [
        3,
        "-1"
      ]
    ],
    "3:23|4:12": [
      [
        2,
        "1"
      ]
    ],
    "3:23|4:13": [
      [
        2,
        "2"
      ]
    ],
    "3:23|4:18": [
      [
        1,
        "-1"
      ]
    ],
    "3:23|4:20": [
      [
        1,
        "-1"
      ]
    ],
    "3:24|4:2": [
      [
        4,
        "1"
      ]
    ],
    "3:24|4:3": [
      [
        3,
        "1"
      ]
    ],
    "3:24|4:4": [
      [
        3,
        "1"
      ]
    ],
    "3:24|4:9": [
      [
        2,
        "-1"
      ]
    ],
    "3:24|4:11": [
      [
        2,
        "-2"
      ]
    ],
    "3:24|4:16": [
      [
        1,
        "1"
      ]
    ],
    "3:24|4:17": [
      [
        1,
        "1"
      ]
    ],
    "3:25|4:2": [
      [
        3,
        "-1"
      ]
    ],
    "3:25|4:8": [
      [
        2,
        "1"
      ]
    ],
    "3:25|4:15": [
      [
        1,
        "-1"
      ]
    ],
    "3:1|5:1": [
      [
        1,
        "1"
      ]
    ],
    "3:2|5:2": [
      [
        1,
        "1"
      ]
    ],
    "3:3|5:3": [
      [
        1,
        "1"
      ]
    ],
    "3:4|5:4": [
      [
        1,
        "1"
      ]
    ],
    "3:5|5:5": [
      [
        1,
        "1"
      ]
    ],
    "3:6|5:6": [
      [
        1,
        "1"
      ]
    ],
    "3:7|5:7": [
      [
        1,
        "1"
      ]
    ],
    "3:8|5:8": [
      [
        1,
        "1"
      ]
    ],
    "3:9|5:9": [
      [
        1,
        "1"
      ]
    ],
    "3:10|5:10": [
      [
        1,
        "1"
      ]
    ],
    "3:11|5:11": [
      [
        1,
        "1"
      ]
    ],
    "3:12|5:12": [
      [
        1,
        "1"
      ]
    ],
    "3:13|5:13": [
      [
        1,
        "1"
      ]
    ],
    "3:14|5:14": [
      [
        1,
        "1"
      ]
    ],
    "3:15|5:15": [
      [
        1,
        "1"
      ]
    ],
    "3:16|5:16": [
      [
        1,
        "1"
      ]
    ],
    "3:17|5:17": [
      [
        1,
        "1"
      ]
    ],
    "3:18|5:18": [
      [
        1,
        "1"
      ]
    ],
    "3:19|5:19": [
      [
        1,
        "1"
      ]
    ],
    "3:20|5:20": [
      [
        1,
        "1"
      ]
    ],
    "3:21|5:21": [
      [
        1,
        "1"
      ]
    ],
    "3:22|5:22": [
      [
        1,
        "1"
      ]
    ],
    "3:23|5:23": [
      [
        1,
        "1"
      ]
    ],
    "3:24|5:24": [
      [
        1,
        "1"
      ]
    ],
    "3:25|5:25": [
      [
        1,
        "1"
      ]
    ],
    "4:1|4:28": [
      [
        1,
        "1"
      ]
    ],
    "4:2|4:27": [
      [
        1,
        "-1"
      ]
    ],
    "4:3|4:26": [
      [
        1,
        "1"
      ]
    ],
    "4:4|4:25": [
      [
        1,
        "1"
      ]
    ],
    "4:5|4:24": [
      [
        1,
        "-1"
      ]
    ],
    "4:6|4:23": [
      [
        1,
        "1"
      ]
    ],
    "4:7|4:22": [
      [
        1,
        "-1"
      ]
    ],
    "4:8|4:21": [
      [
        1,
        "1"
      ]
    ],
    "4:9|4:20": [
      [
        1,
        "-1"
      ]
    ],
    "4:10|4:19": [
      [
        1,
        "1"
      ]
    ],
    "4:11|4:18": [
      [
        1,
        "-1"
      ]
    ],
    "4:12|4:17": [
      [
        1,
        "1"
      ]
    ],
    "4:13|4:16": [
      [
        1,
        "1"
      ]
    ],
    "4:14|4:15": [
      [
        1,
        "-1"
      ]
    ]
  }
}


==> symplectic_computations/computations/square_dual_basis_changes.json <==
{
  "description": "All indices are zero based. For k=1,2,3, column i lists the coordinates of the dual class hat_h_(k,i) in the raw basis of H^(8-k). The convention is h_(k,j) wedge hat_h_(k,i) = delta_ji times e12345678.",
  "changes": {
    "1": [
      [
        [
          3,
          "1"
        ]
      ],
      [
        [
          2,
          "-1"
        ]
      ],
      [
        [
          1,
          "1"
        ]
      ],
      [
        [
          0,
          "-1"
        ]
      ]
    ],
    "2": [
      [
        [
          13,
          "1"
        ]
      ],
      [
        [
          12,
          "-1"
        ]
      ],
      [
        [
          11,
          "1"
        ]
      ],
      [
        [
          10,
          "1"
        ]
      ],
      [
        [
          9,
          "-1"
        ]
      ],
      [
        [
          8,
          "1"
        ]
      ],
      [
        [
          7,
          "-1"
        ]
      ],
      [
        [
          6,
          "1"
        ]
      ],
      [
        [
          5,
          "-1"
        ]
      ],
      [
        [
          4,
          "-1"
        ]
      ],
      [
        [
          3,
          "1"
        ]
      ],
      [
        [
          2,
          "-1"
        ]
      ],
      [
        [
          1,
          "1"
        ]
      ],
      [
        [
          0,
          "-1"
        ]
      ]
    ],
    "3": [
      [
        [
          24,
          "1"
        ]
      ],
      [
        [
          23,
          "-1"
        ]
      ],
      [
        [
          22,
          "1"
        ]
      ],
      [
        [
          21,
          "-1"
        ]
      ],
      [
        [
          20,
          "-1"
        ]
      ],
      [
        [
          19,
          "1"
        ]
      ],
      [
        [
          18,
          "-1"
        ]
      ],
      [
        [
          17,
          "-1"
        ]
      ],
      [
        [
          16,
          "1"
        ]
      ],
      [
        [
          15,
          "-1"
        ]
      ],
      [
        [
          14,
          "1"
        ]
      ],
      [
        [
          13,
          "1"
        ]
      ],
      [
        [
          12,
          "-1"
        ]
      ],
      [
        [
          11,
          "1"
        ]
      ],
      [
        [
          10,
          "-1"
        ]
      ],
      [
        [
          9,
          "-1"
        ]
      ],
      [
        [
          8,
          "-1"
        ]
      ],
      [
        [
          7,
          "1"
        ]
      ],
      [
        [
          6,
          "-1"
        ]
      ],
      [
        [
          5,
          "1"
        ]
      ],
      [
        [
          4,
          "-1"
        ]
      ],
      [
        [
          3,
          "-1"
        ]
      ],
      [
        [
          2,
          "1"
        ]
      ],
      [
        [
          1,
          "-1"
        ]
      ],
      [
        [
          0,
          "1"
        ]
      ]
    ]
  }
}

==> symplectic_computations/computations/square_lefschetz_certificate.json <==
{
  "description": "Exact upper and lower rank certificates for the square pencil. Ordered covectors: a1,a2,b1,b2,(a1b1),(a1b2),(a2b1),(a2b2). omega_t=t e15+e17+e25+e18+e26+e28+e35+e37+e46. d of path covectors has the negative bracket sign.",
  "cases": [
    {
      "t": 0,
      "rank": 11,
      "symplectic_determinant": "4",
      "matrix": [
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "-2",
          "0",
          "0",
          "-2",
          "0",
          "-2",
          "0",
          "2"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "2",
          "0",
          "-2",
          "-2"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "2",
          "0",
          "2",
          "0",
          "2",
          "2",
          "0",
          "4",
          "-4",
          "-2"
        ],
        [
          "0",
          "0",
          "0",
          "2",
          "0",
          "-2",
          "0",
          "0",
          "0",
          "2",
          "-4",
          "2",
          "4",
          "-2"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "-2",
          "0",
          "0",
          "0",
          "-2",
          "0",
          "0",
          "-2",
          "0",
          "0"
        ],
        [
          "0",
          "-2",
          "0",
          "2",
          "0",
          "0",
          "0",
          "0",
          "2",
          "0",
          "0",
          "2",
          "0",
          "0"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0"
        ],
        [
          "0",
          "0",
          "0",
          "2",
          "0",
          "-2",
          "2",
          "0",
          "0",
          "0",
          "0",
          "2",
          "2",
          "-2"
        ],
        [
          "0",
          "-2",
          "0",
          "2",
          "2",
          "0",
          "0",
          "0",
          "0",
          "0",
          "-2",
          "2",
          "0",
          "0"
        ],
        [
          "0",
          "0",
          "2",
          "0",
          "-4",
          "0",
          "0",
          "0",
          "0",
          "-2",
          "-4",
          "0",
          "0",
          "2"
        ],
        [
          "0",
          "-2",
          "0",
          "4",
          "2",
          "-2",
          "2",
          "0",
          "2",
          "2",
          "0",
          "0",
          "-2",
          "0"
        ],
        [
          "0",
          "0",
          "-2",
          "-4",
          "4",
          "0",
          "0",
          "0",
          "2",
          "0",
          "0",
          "-2",
          "0",
          "0"
        ],
        [
          "0",
          "2",
          "-2",
          "-2",
          "-2",
          "0",
          "0",
          "0",
          "-2",
          "0",
          "2",
          "0",
          "0",
          "0"
        ]
      ],
      "kernel_columns": [
        [
          "1",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "1",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0"
        ],
        [
          "0",
          "-2",
          "2",
          "-2",
          "0",
          "-3",
          "-1",
          "0",
          "-1",
          "1",
          "1",
          "1",
          "0",
          "1"
        ]
      ],
      "minor_rows": [
        1,
        2,
        3,
        4,
        5,
        6,
        8,
        9,
        10,
        11,
        12
      ],
      "minor_columns": [
        1,
        2,
        3,
        4,
        5,
        6,
        8,
        9,
        10,
        11,
        12
      ],
      "minor_determinant": "98304"
    },
    {
      "t": 1,
      "rank": 12,
      "symplectic_determinant": "1",
      "matrix": [
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "-2",
          "0",
          "0",
          "-2",
          "0",
          "-2",
          "0",
          "2"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "2",
          "0",
          "-2",
          "-2"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "2",
          "0",
          "2",
          "0",
          "2",
          "2",
          "0",
          "4",
          "-4",
          "-2"
        ],
        [
          "0",
          "0",
          "0",
          "2",
          "0",
          "-2",
          "0",
          "0",
          "0",
          "2",
          "-4",
          "2",
          "4",
          "0"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "-2",
          "0",
          "0",
          "0",
          "-2",
          "0",
          "0",
          "-2",
          "2",
          "0"
        ],
        [
          "0",
          "-2",
          "0",
          "2",
          "0",
          "0",
          "0",
          "0",
          "2",
          "-2",
          "0",
          "0",
          "0",
          "0"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0"
        ],
        [
          "0",
          "0",
          "0",
          "2",
          "0",
          "-2",
          "2",
          "0",
          "0",
          "0",
          "0",
          "2",
          "2",
          "-2"
        ],
        [
          "0",
          "-2",
          "0",
          "2",
          "2",
          "0",
          "-2",
          "0",
          "0",
          "0",
          "-2",
          "0",
          "0",
          "2"
        ],
        [
          "0",
          "0",
          "2",
          "0",
          "-4",
          "0",
          "0",
          "0",
          "0",
          "-2",
          "-4",
          "0",
          "2",
          "2"
        ],
        [
          "0",
          "-2",
          "0",
          "4",
          "2",
          "-2",
          "0",
          "0",
          "2",
          "0",
          "0",
          "0",
          "-2",
          "0"
        ],
        [
          "0",
          "0",
          "-2",
          "-4",
          "4",
          "2",
          "0",
          "0",
          "2",
          "0",
          "2",
          "-2",
          "-4",
          "0"
        ],
        [
          "0",
          "2",
          "-2",
          "-2",
          "0",
          "0",
          "0",
          "0",
          "-2",
          "2",
          "2",
          "0",
          "0",
          "0"
        ]
      ],
      "kernel_columns": [
        [
          "1",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0"
        ],
        [
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0",
          "1",
          "0",
          "0",
          "0",
          "0",
          "0",
          "0"
        ]
      ],
      "minor_rows": [
        1,
        2,
        3,
        4,
        5,
        6,
        8,
        9,
        10,
        11,
        12,
        13
      ],
      "minor_columns": [
        1,
        2,
        3,
        4,
        5,
        6,
        8,
        9,
        10,
        11,
        12,
        13
      ],
      "minor_determinant": "36864"
    }
  ]
}

==> symplectic_computations/computations/square_lefschetz_examples.json <==
{
  "description": "All matrices M_k, ranks R(k,u), and graded Lefschetz strings for omega_0 and omega_1 in Appendix A.3. Basis indices follow the appendix-basis ring file; each JSON matrix is stored as a list of rows.",
  "cases": [
    {
      "t": 0,
      "B": [
        [
          "0",
          "0",
          "1",
          "1"
        ],
        [
          "1",
          "1",
          "0",
          "1"
        ],
        [
          "1",
          "0",
          "1",
          "0"
        ],
        [
          "0",
          "1",
          "0",
          "0"
        ]
      ],
      "M_k": {
        "0": [
          [
            "0"
          ],
          [
            "0"
          ],
          [
            "0"
          ],
          [
            "1"
          ],
          [
            "1"
          ],
          [
            "0"
          ],
          [
            "1"
          ],
          [
            "0"
          ],
          [
            "1"
          ],
          [
            "1"
          ],
          [
            "0"
          ],
          [
            "1"
          ],
          [
            "0"
          ],
          [
            "0"
          ]
        ],
        "1": [
          [
            "1",
            "0",
            "0",
            "0"
          ],
          [
            "1",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "0"
          ],
          [
            "1",
            "-1",
            "0",
            "0"
          ],
          [
            "1",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "1",
            "1",
            "-2",
            "0"
          ],
          [
            "1",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "-1",
            "-1"
          ],
          [
            "0",
            "1",
            "0",
            "-2"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "-1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ]
        ],
        "2": [
          [
            "0",
            "-1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "-1",
            "0",
            "2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "-1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "2",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "-1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-2",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-2",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1"
          ]
        ],
        "3": [
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "-2",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "1",
            "0",
            "2",
            "-2",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "-2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "-2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "-2",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "1",
            "0",
            "-1",
            "-1",
            "0",
            "1",
            "0",
            "2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ]
        ],
        "4": [
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "-1",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0",
            "1",
            "1",
            "-2",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-2",
            "1",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "0",
            "0",
            "-2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "1",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "1",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "2",
            "0",
            "-2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ]
        ],
        "5": [
          [
            "1",
            "1",
            "0",
            "1",
            "1",
            "0",
            "1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "-1",
            "-1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-2",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "-2",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0"
          ]
        ],
        "6": [
          [
            "0",
            "0",
            "0",
            "1",
            "1",
            "0",
            "1",
            "0",
            "1",
            "1",
            "0",
            "1",
            "0",
            "0"
          ]
        ]
      },
      "R_k_u": {
        "0:0": 1,
        "0:1": 1,
        "0:2": 1,
        "0:3": 1,
        "0:4": 1,
        "1:0": 4,
        "1:1": 4,
        "1:2": 4,
        "1:3": 0,
        "2:0": 14,
        "2:1": 12,
        "2:2": 11,
        "2:3": 1,
        "3:0": 25,
        "3:1": 16,
        "3:2": 4,
        "4:0": 28,
        "4:1": 12,
        "4:2": 1,
        "5:0": 25,
        "5:1": 4,
        "6:0": 14,
        "6:1": 1,
        "7:0": 4,
        "8:0": 1
      },
      "strings": [
        [
          0,
          5,
          1
        ],
        [
          1,
          3,
          4
        ],
        [
          2,
          1,
          2
        ],
        [
          2,
          2,
          1
        ],
        [
          2,
          3,
          10
        ],
        [
          3,
          1,
          9
        ],
        [
          3,
          2,
          8
        ],
        [
          3,
          3,
          4
        ],
        [
          4,
          1,
          15
        ],
        [
          4,
          2,
          1
        ],
        [
          5,
          1,
          9
        ],
        [
          6,
          1,
          2
        ]
      ]
    },
    {
      "t": 1,
      "B": [
        [
          "1",
          "0",
          "1",
          "1"
        ],
        [
          "1",
          "1",
          "0",
          "1"
        ],
        [
          "1",
          "0",
          "1",
          "0"
        ],
        [
          "0",
          "1",
          "0",
          "0"
        ]
      ],
      "M_k": {
        "0": [
          [
            "0"
          ],
          [
            "1"
          ],
          [
            "0"
          ],
          [
            "1"
          ],
          [
            "1"
          ],
          [
            "0"
          ],
          [
            "1"
          ],
          [
            "0"
          ],
          [
            "1"
          ],
          [
            "1"
          ],
          [
            "0"
          ],
          [
            "1"
          ],
          [
            "0"
          ],
          [
            "0"
          ]
        ],
        "1": [
          [
            "1",
            "-1",
            "0",
            "0"
          ],
          [
            "1",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "0"
          ],
          [
            "1",
            "-1",
            "0",
            "0"
          ],
          [
            "1",
            "0",
            "-1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "1",
            "1",
            "-2",
            "0"
          ],
          [
            "1",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "-1",
            "-1"
          ],
          [
            "0",
            "1",
            "0",
            "-2"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "-1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0"
          ]
        ],
        "2": [
          [
            "0",
            "-1",
            "1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "2",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "1",
            "1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "-1",
            "0",
            "2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "1",
            "-1",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "-1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "2",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "-1",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-2",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-2",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1"
          ]
        ],
        "3": [
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "-2",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "1",
            "0",
            "2",
            "-2",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "-2",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "-2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-2",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "-2",
            "-1",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "1",
            "0",
            "-1",
            "-1",
            "0",
            "1",
            "0",
            "2",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ]
        ],
        "4": [
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "-1",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0",
            "1",
            "1",
            "-2",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "-2",
            "1",
            "1",
            "0",
            "-1"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "1",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "2",
            "0",
            "0",
            "-2",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "1",
            "0",
            "0",
            "-1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "1",
            "-1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "-1",
            "0",
            "0",
            "1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "2",
            "0",
            "-2",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "-1",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ]
        ],
        "5": [
          [
            "1",
            "1",
            "0",
            "1",
            "1",
            "0",
            "1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "-1",
            "0",
            "-1",
            "-1",
            "0",
            "0",
            "1",
            "0",
            "0",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-2",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          [
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "-1",
            "-2",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0"
          ]
        ],
        "6": [
          [
            "0",
            "1",
            "0",
            "1",
            "1",
            "0",
            "1",
            "0",
            "1",
            "1",
            "0",
            "1",
            "0",
            "0"
          ]
        ]
      },
      "R_k_u": {
        "0:0": 1,
        "0:1": 1,
        "0:2": 1,
        "0:3": 1,
        "0:4": 1,
        "1:0": 4,
        "1:1": 4,
        "1:2": 4,
        "1:3": 0,
        "2:0": 14,
        "2:1": 12,
        "2:2": 12,
        "2:3": 1,
        "3:0": 25,
        "3:1": 16,
        "3:2": 4,
        "4:0": 28,
        "4:1": 12,
        "4:2": 1,
        "5:0": 25,
        "5:1": 4,
        "6:0": 14,
        "6:1": 1,
        "7:0": 4,
        "8:0": 1
      },
      "strings": [
        [
          0,
          5,
          1
        ],
        [
          1,
          3,
          4
        ],
        [
          2,
          1,
          2
        ],
        [
          2,
          3,
          11
        ],
        [
          3,
          1,
          9
        ],
        [
          3,
          2,
          8
        ],
        [
          3,
          3,
          4
        ],
        [
          4,
          1,
          16
        ],
        [
          5,
          1,
          9
        ],
        [
          6,
          1,
          2
        ]
      ]
    }
  ]
}


==> symplectic_computations/manuscript_reference.json <==
{
  "version_date": "2026-10-16",
  "manuscript_title": "Symplectic Lie groups and nilmanifolds associated with acyclic quivers",
  "manuscript_file": "symplectic_quivers.tex",
  "manuscript_sha256": "9172940d33564bbe8cbf67c34d4e1b0420ae2c5940fb725ea550f1729d3dac1e",
  "scope": "Computations used in Sections 4, 6, 7 and Appendix A, with the conventions in Sections 2 through 8. Finite calculations do not verify all general proofs.",
  "sources": {
    "tex": {
      "file": "symplectic_quivers.tex",
      "sha256": "9172940d33564bbe8cbf67c34d4e1b0420ae2c5940fb725ea550f1729d3dac1e"
    },
    "bib": {
      "file": "symplectic_quivers.bib",
      "sha256": "f1c660db4d766a9c7d33416064dc59ab815074076e07d0c93e384afb200c1abc"
    },
    "pdf": {
      "file": "symplectic_quivers.pdf",
      "sha256": "97c54c9f8a99345b02e7d3919d29a012cafe2af520274ef46231744f1a0921fc"
    }
  },
  "appendix_sha256": "d593e7d4c01d4da8821c48599c9cce58feee95f50db94ed888d6d0caec9b2d71",
  "excerpts_file": "reference/computation_excerpts.tex",
  "excerpts_sha256": "0fb7a42c0e4456afcaf5d8220d086653bcceeb40b33b5471b2cc2e65cde0c681",
  "computation_statements": {
    "def:activedata": {
      "number": "4.6",
      "normalized_sha256": "037a29112e084238119906034f4c613a21681b0807b03eb264fde77314bcb56b"
    },
    "def:inversegraph": {
      "number": "4.7",
      "normalized_sha256": "48961643903708470f5eec2b917f7992ad44a5b012306939500aa0fe83412590"
    },
    "thm:nilidealcriterion": {
      "number": "4.8",
      "normalized_sha256": "721820166c114a696276ffd72aa59856fa0b0a77d2f99cd2964bff82ddf52210"
    },
    "ex:twenty": {
      "number": "4.14",
      "normalized_sha256": "41d8284d1d2f4b8b9c672035e2f49a61e0ae7ae56fabad10fa8241ce7c91762d"
    },
    "thm:fullisotropicrank": {
      "number": "6.7",
      "normalized_sha256": "31bbdcba7f32edb538c62114bd58c74a83001f045688a8970ca491fc7419fb93"
    },
    "rem:cutalgorithm": {
      "number": "6.8",
      "normalized_sha256": "0d66bbb1bf7005d0242a690aa7774a753822b1e0e401780e75cf02a2abb793d5"
    },
    "ex:triangularrank": {
      "number": "6.9",
      "normalized_sha256": "b9829aa162a3ec6430d980252c56462c5175b3b06d6fbd8ffb5863e6f122b6a9"
    },
    "prop:moduledecomposition": {
      "number": "7.1",
      "normalized_sha256": "475225a9f2bac833257fee91aa2cbc814ea40a17240581ed66091d6167857cc7"
    },
    "thm:betti": {
      "number": "7.2",
      "normalized_sha256": "9411552d61b6c57788a90525d9f2d5c92536fe9e30c7688fd7a096001f0c0948"
    },
    "prop:ringmodel": {
      "number": "7.3",
      "normalized_sha256": "5eb71300e5a06a4902bc46b4e5ae42f673ec307df85f231e328fe92319ca6644"
    },
    "thm:firstlefschetz": {
      "number": "7.4",
      "normalized_sha256": "5fd86bdc9b2aca78e2f3861b471ba92555d75bd660d99d72874622fa74f13606"
    },
    "lem:starnormal": {
      "number": "7.6",
      "normalized_sha256": "aa26b735dc9b468773bd8773f8257ee008da23118a4239ff8e03eff415ffcfce"
    },
    "lem:localcoefficients": {
      "number": "7.7",
      "normalized_sha256": "3554c9b57502f3f84386dbba681a3b28b9504e778bb777859546801b9f5c23ce"
    },
    "thm:allstrings": {
      "number": "7.8",
      "normalized_sha256": "b8c476b61efff2ac2f4cac3a873bebf465ce4ebdbaa772d524a836bc892af0f0"
    },
    "ex:lefschetzvariation": {
      "number": "7.10",
      "normalized_sha256": "24361c096f6ff48f750887aafbeba5edf58c9e9a8bcc8787aece25b1281d91a7"
    },
    "prop:secondlefschetz": {
      "number": "7.11",
      "normalized_sha256": "fb3478e78ab7d5d1ed2479d7cf366180da0229e02f3837f40ebad46f46498d67"
    },
    "prop:secondsupport": {
      "number": "7.12",
      "normalized_sha256": "7dfaf30cfcf93a2f98f5929a78d7244a4fe839bb6672ec7e59c620dfd6634c70"
    },
    "prop:secondextrema": {
      "number": "7.13",
      "normalized_sha256": "7507d951d3a41997445309663ee96baa534f0f150feaeb68404c8f1767b1bbcd"
    }
  },
  "labels": {
    "app:square": "A",
    "thm:betti": "7.2",
    "lem:localcoefficients": "7.7",
    "thm:allstrings": "7.8",
    "prop:secondlefschetz": "7.11",
    "ex:lefschetzvariation": "7.10",
    "ex:twenty": "4.14",
    "ex:triangularrank": "6.9",
    "thm:nilidealcriterion": "4.8",
    "rem:cutalgorithm": "6.8",
    "def:activedata": "4.6",
    "def:inversegraph": "4.7",
    "thm:fullisotropicrank": "6.7",
    "prop:moduledecomposition": "7.1",
    "prop:ringmodel": "7.3",
    "thm:firstlefschetz": "7.4",
    "lem:starnormal": "7.6",
    "prop:secondsupport": "7.12",
    "prop:secondextrema": "7.13",
    "thm:torusfibration": "4.12"
  },
  "introduction_theorems": {
    "A": {
      "label": "thm:intropositive",
      "body_labels": [
        "thm:nilclassification",
        "thm:geometricexistence"
      ]
    },
    "B": {
      "label": "thm:introfull",
      "body_labels": [
        "thm:fullclassification",
        "thm:solvableexistence"
      ]
    },
    "C": {
      "label": "thm:introreduction",
      "body_labels": [
        "thm:reduction",
        "thm:recursive",
        "thm:hamiltonianreduction",
        "thm:lagrangiansubgroup"
      ]
    },
    "D": {
      "label": "thm:introlagrangian",
      "body_labels": [
        "thm:nilidealcriterion",
        "thm:fullisotropicrank"
      ]
    },
    "E": {
      "label": "thm:introlefschetz",
      "body_labels": [
        "thm:firstlefschetz",
        "thm:allstrings"
      ]
    }
  },
  "bibliography": {
    "entry_count": 40,
    "missing_cited_keys": [],
    "note": "The computation programs have no bibliography dependency; the supplied BibTeX file is recorded as part of the manuscript version."
  },
  "data_files": {
    "computations/manuscript_examples.json": {
      "sha256": "877a10587bbbda34e218d4a9872d5de5e1194aa800379bcc595279318272b024"
    },
    "computations/square_appendix_tables.json": {
      "sha256": "2b39c99ad817d1696d9fdb7830b8c8c3eac0c11b1c3e28f152709514d1cee350"
    },
    "computations/square_cohomology_ring.json": {
      "sha256": "b1fbbf290c760edfed378076f91f642c1a4e39106104d723a13ad7ffbe07ff11"
    },
    "computations/square_cohomology_ring_appendix_basis.json": {
      "sha256": "e3e798dd27f503d07d570e49537864f0550f7f4bd5950e595c93293a9a7becb2"
    },
    "computations/square_dual_basis_changes.json": {
      "sha256": "83aa090a4eea0faff5c7ea2752c3fe17c4b1951b7bd9dbd1c7f6bea32ff82836"
    },
    "computations/square_lefschetz_certificate.json": {
      "sha256": "9fa96da309c48a874b7a802d126b4f42d9d1e45fbe6c37ae6d3435adb99a7391"
    },
    "computations/square_lefschetz_examples.json": {
      "sha256": "47fc7f97e350fb488c10a0db0e69855a03ef0e48ab3c986bbc3d33afb85d833e"
    }
  }
}

